Quantum 3xplorer: AI-Native Engine for Next-Generation Quantum Materials Modeling

Quantum-mechanical approaches, such as density functional theory (DFT), underpin much of modern computational materials science and are the primary source of data for AI-driven discovery. Yet the established electronic-structure codes today represent decades-old software architectures, making new physical models slow and costly to implement, validate, and deploy on emerging hardware. We present Quantum 3xplorer (Q3, pronounced "Quantum Explorer"), an AI-native quantum simulation engine written from scratch by AI coding agents under the direction and supervision of domain scientists. As a first and demanding validation case, we implement plane-wave pseudopotential DFT end to end: norm-conserving, ultrasoft, and projector-augmented-wave formalisms, spin polarization, DFT+U, and dispersion corrections, together with forces, stresses, structural relaxation, and electronic-structure analysis. Q3 reproduces established reference implementations, runs faster on a single core in representative benchmarks, and scales across GPU-accelerated supercomputers. It was developed in weeks rather than years. Its layered, physics-first architecture separates abstract quantum-mechanical concepts from their numerical representations, making its framework extendable beyond plane waves to other basis sets and levels of theory. Its inputs and outputs follow structured, schema-validated data standards, making every result AI-ready. Q3 is open source under Apache 2.0 and built to be reused, extended, and improved by the research community. Q3 points to a paradigm shift in how computational quantum science is done. Scientists define the physics, formulate the models, and set the criteria for validation; AI agents write, test, and optimize the code. The decades-long path from a new theory to a trusted, high-performance implementation can thus collapse to days, significantly accelerating scientific discovery.

==> data/band_structures/cu_nc.json <==
{
 "label": "Cu NC",
 "path_labels": [
  "G",
  "X",
  "W",
  "K",
  "G",
  "L"
 ],
 "path_distances": [
  0.0,
  0.023570226039551584,
  0.04714045207910317,
  0.07071067811865475,
  0.09428090415820634,
  0.11785113019775792,
  0.1414213562373095,
  0.1649915822768611,
  0.18856180831641267,
  0.21213203435596426,
  0.23570226039551584,
  0.2592724864350674,
  0.282842712474619,
  0.30641293851417056,
  0.3299831645537221,
  0.3535533905932737,
  0.37712361663282523,
  0.4006938426723768,
  0.42426406871192834,
  0.4478342947514799,
  0.47140452079103146,
  0.494974746830583,
  0.5185449728701346,
  0.5421151989096862,
  0.5656854249492378,
  0.5892556509887894,
  0.612825877028341,
  0.6363961030678926,
  0.6599663291074442,
  0.6835365551469959,
  0.7071067811865475,
  0.7188918942063233,
  0.7306770072260991,
  0.7424621202458749,
  0.7542472332656507,
  0.7660323462854265,
  0.7778174593052023,
  0.7896025723249781,
  0.8013876853447539,
  0.8131727983645297,
  0.8249579113843055,
  0.8367430244040813,
  0.8485281374238571,
  0.8603132504436329,
  0.8720983634634087,
  0.8838834764831845,
  0.8956685895029604,
  0.9074537025227362,
  0.919238815542512,
  0.9310239285622878,
  0.9428090415820636,
  0.9545941546018394,
  0.9663792676216152,
  0.978164380641391,
  0.9899494936611668,
  1.0017346066809427,
  1.0135197197007184,
  1.025304832720494,
  1.03708994574027,
  1.0488750587600457,
  1.0606601717798214,
  1.0665527282897094,
  1.0724452847995973,
  1.0783378413094853,
  1.0842303978193732,
  1.0901229543292612,
  1.0960155108391492,
  1.1019080673490371,
  1.107800623858925,
  1.113693180368813,
  1.119585736878701,
  1.125478293388589,
  1.131370849898477,
  1.1372634064083649,
  1.1431559629182528,
  1.1490485194281408,
  1.1549410759380287,
  1.1608336324479167,
  1.1667261889578047,
  1.1726187454676926,
  1.1785113019775806,
  1.1844038584874685,
  1.1902964149973565,
  1.1961889715072445,
  1.2020815280171324,
  1.2079740845270204,
  1.2138666410369083,
  1.2197591975467963,
  1.2256517540566843,
  1.2315443105665722,
  1.2374368670764602,
  1.2680554888612499,
  1.2986741106460395,
  1.3292927324308292,
  1.359911354215619,
  1.3905299760004086,
  1.4211485977851983,
  1.451767219569988,
  1.4823858413547777,
  1.5130044631395674,
  1.543623084924357,
  1.5742417067091468,
  1.6048603284939367,
  1.6354789502787264,
  1.666097572063516,
  1.6967161938483057,
  1.7273348156330954,
  1.7579534374178851,
  1.7885720592026748,
  1.8191906809874645,
  1.8498093027722542,
  1.8804279245570439,
  1.9110465463418336,
  1.9416651681266235,
  1.9722837899114132,
  2.0029024116962026,
  2.0335210334809926,
  2.0641396552657825,
  2.094758277050572,
  2.125376898835362,
  2.1559955206201518,
  2.184863034079633,
  2.213730547539114,
  2.242598060998595,
  2.2714655744580763,
  2.3003330879175574,
  2.3292006013770385,
  2.3580681148365197,
  2.386935628296001,
  2.415803141755482,
  2.444670655214963,
  2.473538168674444,
  2.5024056821339253,
  2.5312731955934065,
  2.5601407090528876,
  2.5890082225123687,
  2.61787573597185,
  2.646743249431331,
  2.675610762890812,
  2.7044782763502933,
  2.7333457898097744,
  2.7622133032692555,
  2.7910808167287366,
  2.819948330188218,
  2.8488158436476994,
  2.8776833571071805,
  2.9065508705666616,
  2.9354183840261427,
  2.964285897485624,
  2.993153410945105,
  3.022020924404586
 ],
 "high_symmetry_positions": [
  0.0,
  0.7071067811865475,
  1.0606601717798214,
  1.2374368670764602,
  2.1559955206201518,
  3.022020924404586
 ],
 "smearing": {
  "type": "gaussian",
  "degauss": 0.02
 },
 "q3": {
  "band_eigenvalues_ev": [
   [
    -95.65784923146221,
    -52.9984128625118,
    -52.99841092455268,
    -52.998410924552495,
    7.538221501325782,
    13.96012184776529,
    13.960122393978665,
    13.960122393978708,
    14.798825794536524,
    14.798825794536567,
    39.52027054522276,
    42.060385014711414,
    42.060385561595005,
    42.060385576237756,
    44.48123887001068,
    44.48123973462742,
    44.48123974234081,
    48.29328498410372,
    53.10872334042212,
    53.108724123994584
   ],
   [
    -95.65779961226124,
    -52.99869271452501,
    -52.998523000596485,
    -52.998521713546296,
    7.55171866702187,
    13.956035104223302,
    13.963347529520256,
    13.963347893832607,
    14.795115567344261,
    14.800311631372095,
    39.46694308517626,
    41.87069753031601,
    41.870697908746145,
    41.99923003434015,
    44.56333192191802,
    44.67822196024609,
    44.67822252745736,
    48.34524845375345,
    52.64976915492995,
    53.132740861365995
   ],
   [
    -95.65765130065498,
    -52.99953282324514,
    -52.99885415833921,
    -52.99885286761386,
    7.59216609432304,
    13.94382651666273,
    13.973012759794925,
    13.973013124651887,
    14.784048958871216,
    14.80475400435112,
    39.31679721247291,
    41.41899603769752,
    41.41899646176743,
    41.82486142975289,
    44.799713422815884,
    45.15168066372466,
    45.15168118477679,
    48.46565905791439,
    51.79913390168791,
    53.204932126319754
   ],
   [
    -95.65740608066176,
    -53.000922701488314,
    -52.999402053389524,
    -52.99940076200521,
    7.659429624184516,
    13.923653705707103,
    13.989083483113244,
    13.98908384886718,
    14.765819810857563,
    14.81210761449424,
    39.093217491261555,
    40.85531516206112,
    40.855315597428664,
    41.5596474306785,
    45.16682230722158,
    45.75119664125473,
    45.7511970932105,
    48.51239045146126,
    51.031569643940635,
    53.32571605612022
   ],
   [
    -95.65706646502358,
    -53.002843302961026,
    -53.00016137331139,
    -53.00016008162284,
    7.753279710624107,
    13.895775269280268,
    14.011500994673181,
    14.011501361734602,
    14.740761122784345,
    14.822297173425971,
    38.82188940677415,
    40.2489564909837,
    40.2489569429584,
    41.22947315492172,
    45.638674196320196,
    46.40682712876859,
    46.4068275672915,
    48.18823855712426,
    50.70153994529276,
    53.49579055488663
   ],
   [
    -95.656635668254,
    -53.005273461870594,
    -53.00112230152283,
    -53.00112100980236,
    7.873382331092961,
    13.860547825941929,
    14.040180814228417,
    14.040181182951196,
    14.70935056596925,
    14.835218703650376,
    38.523962836367524,
    39.62794489800196,
    39.6279453611645,
    40.856631326196236,
    46.19373015954586,
    47.089681248309454,
    47.08968166945352,
    47.41141933551098,
    50.893353859176344,
    53.716114518139335
   ],
   [
    -95.6561171708186,
    -53.008183475255606,
    -53.00227243673708,
    -53.002271145523814,
    8.019282167582492,
    13.818418059194881,
    14.075009874510345,
    14.075010245802973,
    14.672231384405837,
    14.850740795559206,
    38.21461948514272,
    39.004955172960024,
    39.0049556415874,
    40.457178470698295,
    46.42287252746355,
    46.816300680092034,
    47.78601609965826,
    47.786016483494826,
    51.35943905656429,
    53.98789513828026
   ],
   [
    -95.65552289921806,
    -53.01155039316242,
    -53.00360642048804,
    -53.00360513149826,
    8.19037399834097,
    13.76991448003529,
    14.115836859258819,
    14.115837230832225,
    14.630234163648248,
    14.868700506663481,
    37.90408383760948,
    38.38660470614956,
    38.38660516864411,
    40.04071716207266,
    45.368269200708504,
    47.4955300975117,
    48.48793130019637,
    48.487931628283484,
    51.948035253675265,
    54.3124710517412
   ],
   [
    -95.65485260422255,
    -53.01532277204868,
    -53.00510198512219,
    -53.005100696531265,
    8.385887199923648,
    13.715642616196128,
    14.16248086761166,
    14.162481242076973,
    14.58441462026684,
    14.888914267140981,
    37.59907882282416,
    37.77688919805303,
    37.77688965759427,
    39.61067276765475,
    44.30422309921356,
    48.22404661934016,
    49.190277271582154,
    49.1902775529112,
    52.59968349591327,
    54.69126015632528
   ],
   [
    -95.65411669082401,
    -53.01946015195194,
    -53.00674740872629,
    -53.00674612023557,
    8.604818033330266,
    13.656269193505334,
    14.214711930047972,
    14.214712307413636,
    14.536093354153063,
    14.911170434268513,
    37.17849111850865,
    37.178491577911494,
    37.30393350921671,
    39.16391039151629,
    43.260573895278874,
    48.99672519951086,
    49.889306762320395,
    49.88930700655881,
    53.28638010975043,
    55.125484482166286
   ],
   [
    -95.65332199946604,
    -53.0239139217185,
    -53.00852280336959,
    -53.00852151505065,
    8.845872198134566,
    13.592515585712334,
    14.272255234390672,
    14.272255615135355,
    14.48691889032568,
    14.935236985883247,
    36.59344081363396,
    36.593441265164486,
    37.02141018747375,
    38.6893899479965,
    42.2625202407682,
    49.80997085702051,
    50.582429507814545,
    50.582429690982046,
    53.99138915427122,
    55.61598527086178
   ],
   [
    -95.65247911598003,
    -53.028637869747136,
    -53.01041025218464,
    -53.01040896383681,
    9.107361553160564,
    13.525144860043168,
    14.334778873962128,
    14.334779257583918,
    14.438960623032408,
    14.960860476787046,
    36.023401119260036,
    36.02340157005178,
    36.75321358571903,
    38.16657186373768,
    41.33903117192071,
    50.66117398535,
    51.268122747896705,
    51.26812290987689,
    54.702805513825275,
    55.987182142307155
   ],
   [
    -95.65159478721702,
    -53.033573892613624,
    -53.01238641193868,
    -53.01238512379257,
    9.387066541196534,
    13.45495225281308,
    14.394841372742407,
    14.401892835690182,
    14.401893222987754,
    14.987769618130914,
    35.46985246999578,
    35.46985291099803,
    36.50035372777973,
    37.56755447450541,
    40.52339359151113,
    51.54840318394203,
    51.94603024392932,
    51.946030360342206,
    55.41124141537867,
    56.118536750124484
   ],
   [
    -95.65068122497601,
    -53.03867219058362,
    -53.014431841893874,
    -53.01443055384419,
    9.682024252190839,
    13.382751400073891,
    14.357921866786882,
    14.47313597332533,
    14.47313636491937,
    15.015677451643866,
    34.93416051403582,
    34.934160944943145,
    36.263338038443344,
    36.869482115623555,
    39.842004205118904,
    52.470149789709744,
    52.616920055661936,
    52.616920138477596,
    56.10889921723675,
    56.261535050591554
   ],
   [
    -95.64974660995495,
    -53.04386971726063,
    -53.016523333967555,
    -53.016522046019475,
    9.988252512577285,
    13.30936588010683,
    14.332567685673954,
    14.547975459697685,
    14.547975855722388,
    15.044284239328332,
    34.41765518258959,
    34.41765570532687,
    36.042352492452544,
    36.07222504442079,
    39.297397171529624,
    53.28256699632662,
    53.28256701585898,
    53.42522165095803,
    56.41604623893481,
    56.78930548078031
   ],
   [
    -95.64880422597567,
    -53.04911521816164,
    -53.018641174625714,
    -53.01863988634283,
    10.300366361520753,
    13.235617672900338,
    14.324487732552514,
    14.625795777704719,
    14.625796177942766,
    15.073278236869848,
    33.921648882556845,
    33.92164929834056,
    35.19883354003566,
    35.837347027399375,
    38.8681162438071,
    53.94545081064243,
    53.94545086230579,
    54.41262124710128,
    56.58177574748837,
    57.4471891214332
   ],
   [
    -95.6478524537982,
    -53.05433316291537,
    -53.02074583532446,
    -53.02074453822633,
    10.61117589194096,
    13.162320715132758,
    14.3411275353451,
    14.705904546760012,
    14.705904961294966,
    15.102350911202127,
    33.44749698029527,
    33.44749738892601,
    34.278807938595236,
    35.64817267222964,
    38.525820968197834,
    54.608423837284505,
    54.60842388435093,
    55.43153882058495,
    56.7584682104259,
    58.07862020153666
   ],
   [
    -95.64691855431664,
    -53.05949083102828,
    -53.022837604444625,
    -53.02283630762146,
    10.911361111138342,
    13.09026177762079,
    14.391893351488736,
    14.787505103482525,
    14.787505523178591,
    15.131174238244496,
    32.99655748233097,
    32.99655789714174,
    33.335963284141215,
    35.474428231853715,
    38.247383331635625,
    55.27436085917315,
    55.27436090445152,
    56.481129750865286,
    56.945407751089675,
    58.68073033653524
   ],
   [
    -95.64600660106754,
    -53.06452595182949,
    -53.02488397949972,
    -53.0248826828065,
    11.189752014624554,
    13.020207487839471,
    14.487864134661724,
    14.869722423606792,
    14.869722848234575,
    15.159432591178064,
    32.38675260034302,
    32.57024174425469,
    32.570242132939306,
    35.31578494169362,
    38.01703263286077,
    55.945932322975985,
    55.94593237596298,
    57.14182042241111,
    57.56070522897897,
    59.25193092395962
   ],
   [
    -95.64512117076721,
    -53.069369474825095,
    -53.026858729253604,
    -53.02685743331888,
    11.434749036947453,
    12.952887547778934,
    14.640256474748393,
    14.951595181519675,
    14.951595612635435,
    15.186811886106044,
    31.44225854167065,
    32.170011906311174,
    32.17001228772423,
    35.17183732675161,
    37.82440004175597,
    56.62544691348665,
    56.62544698568574,
    57.346572685313454,
    58.669546303683866,
    59.79154868339588
   ],
   [
    -95.64427923454312,
    -53.07398830358699,
    -53.028745945721184,
    -53.028744650021316,
    11.63714876264411,
    12.888990315761042,
    14.857464833523279,
    15.032066411173208,
    15.032066847656386,
    15.213002763326317,
    30.510368545174686,
    31.79735961492772,
    31.79735998649343,
    35.0421525959404,
    37.66243613558882,
    57.31479121583891,
    57.314791316731196,
    57.558080819096695,
    59.80688549474935,
    60.29935282535659
   ],
   [
    -95.64348684543816,
    -53.078326101688056,
    -53.030522359232954,
    -53.03052106374802,
    11.793197376893204,
    12.829158485481875,
    15.110017696498634,
    15.110018138307108,
    15.14183833992621,
    15.23771002787818,
    29.59737301816486,
    31.453816986008864,
    31.453817349938195,
    34.92630786680634,
    37.52620460878046,
    57.77425929647814,
    58.015429661896846,
    58.015429770916114,
    60.77532099344469,
    60.97185940336199
   ],
   [
    -95.64275392163388,
    -53.08233962469589,
    -53.03216979689595,
    -53.032168501402985,
    11.905560791787376,
    12.773983789459935,
    15.18426933741392,
    15.184269784156724,
    15.26065233709058,
    15.48842129697185,
    28.709064202298507,
    31.14092974596412,
    31.140930101334956,
    34.82388518387207,
    37.41201494794742,
    57.992331178788596,
    58.72843775279394,
    58.728437888278876,
    61.219081339989096,
    62.16340628323726
   ],
   [
    -95.64208661913231,
    -53.08598454091923,
    -53.033667778947,
    -53.033666483603184,
    11.981464060319059,
    12.724004184791001,
    15.253611691177346,
    15.253612142636065,
    15.281567055932252,
    15.886377499264684,
    27.851659249530396,
    30.86024530375328,
    30.860245649886984,
    34.73450772818826,
    37.317000666209076,
    58.20867543410261,
    59.454551932864376,
    59.45455209625559,
    61.62948386111134,
    63.380119860195514
   ],
   [
    -95.64149107848029,
    -53.0892187491324,
    -53.03499945605749,
    -53.03499816114766,
    12.029699130742195,
    12.679699673470035,
    15.300214161377607,
    15.316829663817684,
    15.316830121038178,
    16.321261024790914,
    27.032811736647794,
    30.613270725716305,
    30.61327106641858,
    34.65781308639412,
    37.23887743550957,
    58.41865519221845,
    60.19421989392648,
    60.1942202160444,
    62.004213989343455,
    64.61992910930597
   ],
   [
    -95.64097675972769,
    -53.09201530869629,
    -53.03615318932202,
    -53.03615189453445,
    12.058427576308748,
    12.641490504261267,
    15.316375801691034,
    15.372735840406804,
    15.372736301489196,
    16.776033937590157,
    26.26293978843392,
    30.401444078678555,
    30.40144440346185,
    34.59348100121202,
    37.175760038342986,
    58.61646005378696,
    60.94762547836038,
    60.94762590936705,
    62.339406816937895,
    65.87947127562099
   ],
   [
    -95.64054689281276,
    -53.094339473856635,
    -53.03711433642384,
    -53.03711304185808,
    12.074255261261278,
    12.609735118022249,
    15.329865333890195,
    15.420222047028563,
    15.42022251196734,
    17.230073395451743,
    25.557269716431186,
    30.226091904251753,
    30.22609224398285,
    34.541234751434175,
    37.12614608985635,
    58.79512031661041,
    61.7147179806583,
    61.71471846817145,
    62.62955028040575,
    67.15258202795773
   ],
   [
    -95.64020977712411,
    -53.09617622978416,
    -53.037875541422935,
    -53.03787424674453,
    12.082117669163797,
    12.584728314885457,
    15.340523436539675,
    15.458292767297067,
    15.458293233729911,
    17.656367357622976,
    24.93879755319354,
    30.088383066263027,
    30.088383397622486,
    34.50083531728138,
    37.0887873374241,
    58.94669810553603,
    62.495120233731726,
    62.49512117701422,
    62.86760403462719,
    67.40445768798358
   ],
   [
    -95.63996540881789,
    -53.0975010149885,
    -53.03842383506652,
    -53.03842254044379,
    12.085494397088652,
    12.566701154262619,
    15.348227861882046,
    15.486120854002323,
    15.486121322561761,
    18.017937354121973,
    24.441722998540087,
    29.9892876358591,
    29.989287951862558,
    34.472116042592084,
    37.06276529477911,
    59.06292577293596,
    63.04568391859519,
    63.287768586091424,
    63.287769262502216,
    66.61328377189544
   ],
   [
    -95.63981893824098,
    -53.09830572781897,
    -53.03875561898765,
    -53.038754324315086,
    12.086664694005238,
    12.555818620594366,
    15.352887042876073,
    15.503077569126782,
    15.503078038766272,
    18.267261349731587,
    24.111760372280948,
    29.92952983963914,
    29.929530158793646,
    34.454937150289524,
    37.04739999261125,
    59.13627565985222,
    63.15625783457597,
    64.08811775945881,
    64.08811817584849,
    65.77768109113981
   ],
   [
    -95.63977079553996,
    -53.09857469957562,
    -53.03886834313973,
    -53.03886704823108,
    12.086916641454682,
    12.552179776635974,
    15.354445739694638,
    15.508772958779401,
    15.508773427058209,
    18.35735468657875,
    23.994893265334255,
    29.90955932729815,
    29.909559650801064,
    34.44920976366494,
    37.042326335946754,
    59.16137897971228,
    63.19379973747374,
    64.75769276742245,
    64.7576930673612,
    65.09608036145083
   ],
   [
    -95.63977075654194,
    -53.09853380932656,
    -53.0389086414587,
    -53.038869024355705,
    12.088527861348517,
    12.55312453357022,
    15.35324358983996,
    15.502056056983681,
    15.50877532868119,
    18.36707960960125,
    23.996089377483845,
    29.884453331699376,
    29.894011741576612,
    34.47846163577254,
    37.06525643687953,
    59.12467614263658,
    63.054390514064536,
    64.7584545727767,
    64.94339135386035,
    64.96845355671715
   ],
   [
    -95.63977002730692,
    -53.098410616611304,
    -53.039030883254576,
    -53.038871633577884,
    12.09335290445288,
    12.555959638179088,
    15.349641336941952,
    15.482183244188347,
    15.508782021803558,
    18.395976096808965,
    23.999683788881157,
    29.810985495022535,
    29.848004752627624,
    34.564372809993934,
    37.13340524859366,
    59.012901752471564,
    62.76107421573615,
    64.64274686890796,
    64.76073380911768,
    65.11005101500609
   ],
   [
    -95.63976923187813,
    -53.09820609512944,
    -53.0392336040661,
    -53.03887781256463,
    12.101365755370837,
    12.560687052160306,
    15.343650731659594,
    15.449941171635384,
    15.508793541841719,
    18.443253460909865,
    24.00568997268283,
    29.694125995919208,
    29.773347794065717,
    34.701971303889735,
    37.244943101549424,
    58.82267422974422,
    62.45463499256351,
    64.2057547781027,
    64.7645279973514,
    65.12739416242258
   ],
   [
    -95.63976898724525,
    -53.09792143730825,
    -53.039518590889315,
    -53.03888699401603,
    12.112522873547416,
    12.567310093374092,
    15.3352919168494,
    15.406509452877222,
    15.508808112827426,
    18.507728188515753,
    24.01413113524972,
    29.54059760263064,
    29.672766661943108,
    34.88453362979743,
    37.3971112879492,
    58.55290277954277,
    62.191202603330616,
    63.70857819453943,
    64.76979618613053,
    65.15144234812779
   ],
   [
    -95.63976807762651,
    -53.09755633491275,
    -53.03988336712012,
    -53.038896873627216,
    12.126762943373105,
    12.57583384152086,
    15.324594993234461,
    15.353304635174734,
    15.508826727286502,
    18.587979498381756,
    24.025044196562614,
    29.357475600867467,
    29.549563565183078,
    35.10500090748451,
    37.586562568550974,
    58.208415429797675,
    61.9875338492341,
    63.1765499582318,
    64.776526396404,
    65.18194958371333
   ],
   [
    -95.63976770900157,
    -53.09711268827845,
    -53.04032751408441,
    -53.03891083812794,
    12.14400633537619,
    12.58626418795083,
    15.291827640730485,
    15.311598064704338,
    15.508848888757834,
    18.682497006460785,
    24.038469425374117,
    29.15124635288708,
    29.407277401948463,
    35.35688741802272,
    37.80969355061678,
    57.80012945962954,
    61.84284816656003,
    62.62299723261788,
    64.78467421571571,
    65.21857366744655
   ],
   [
    -95.63976756536648,
    -53.09659126846144,
    -53.040849519347695,
    -53.038928275452676,
    12.164154593188094,
    12.598608643577958,
    15.223550704545547,
    15.296350815507894,
    15.508874504905242,
    18.789800492266412,
    24.054459619655898,
    28.92739022190743,
    29.2494177884134,
    35.63472758884587,
    38.06291524373232,
    57.34192873201677,
    61.74881017712705,
    62.05564602713761,
    64.79420255829041,
    65.26085709567649
   ],
   [
    -95.63976708038037,
    -53.095993481882786,
    -53.04144794991444,
    -53.03894641466002,
    12.187089689459913,
    12.612875796368742,
    15.149837889389577,
    15.278917164893667,
    15.508903296640845,
    18.90851530441192,
    24.07308096812662,
    28.69032163174248,
    29.079277473411643,
    35.93411952837977,
    38.34283454035143,
    56.84718126809082,
    61.47939666459588,
    61.695420672779115,
    64.80504855525297,
    65.30819553673643
   ],
   [
    -95.63976716790641,
    -53.09532113994032,
    -53.04212181833779,
    -53.0389680473193,
    12.212673149050529,
    12.629075109934618,
    15.071905657981224,
    15.259371926861592,
    15.50893481499142,
    19.037412348947147,
    24.094399627916772,
    28.44350271641593,
    28.899830469041902,
    36.25160674640139,
    38.646353412394056,
    56.32689412429315,
    60.89754437874926,
    61.673867691525444,
    64.81715261417853,
    65.35979700814111
   ],
   [
    -95.63976537814585,
    -53.09457313462667,
    -53.042866155677245,
    -53.0389889119485,
    12.240745387438627,
    12.647218006397612,
    14.99081210105305,
    15.237807765620609,
    15.508970035575725,
    19.175422153976452,
    24.11850458756121,
    28.18962376605231,
    28.713694480618237,
    36.58453720366884,
    38.970711352657744,
    55.7894053866391,
    60.31247333458845,
    61.67732134054697,
    64.83044155048641,
    65.41462400548993
   ],
   [
    -95.63976601260572,
    -53.093757918917916,
    -53.043683607943535,
    -53.03901545059008,
    12.271122803534388,
    12.667315400296971,
    14.907456697123894,
    15.214330958522421,
    15.509006244685109,
    19.32162410641073,
    24.145471122860865,
    27.930755339753095,
    28.523124228912426,
    36.93083336374939,
    39.31345059065268,
    55.24076774641943,
    59.72593777278705,
    61.7007820526831,
    64.8448109426602,
    65.47130698574998
   ],
   [
    -95.63976480676709,
    -53.092872794566695,
    -53.04456927522733,
    -53.03903714336769,
    12.303599178880356,
    12.689380433323977,
    14.822603750197272,
    15.189075182149882,
    15.509044260333068,
    19.47524262910956,
    24.175409071800203,
    27.66850636141898,
    28.33005070446833,
    37.28892331683654,
    39.67243166017833,
    54.68535167055569,
    59.13939389629169,
    61.74067030551565,
    64.86016666108286,
    65.5280492590523
   ],
   [
    -95.63976544089434,
    -53.09192320948496,
    -53.04552205927398,
    -53.039064625881934,
    12.337941626398608,
    12.713425953696333,
    14.736886008937105,
    15.162187903645352,
    15.509083274933383,
    19.63562054974532,
    24.208410330829516,
    27.404120350765638,
    28.1360995366838,
    37.65756785680188,
    40.04574827934325,
    54.12626655962008,
    58.55398914258867,
    61.79442595602349,
    64.87638993389524,
    65.58248771598315
   ],
   [
    -95.63976543486368,
    -53.09090880077779,
    -53.046539301085275,
    -53.03909058127166,
    12.373890246021608,
    12.739466161811757,
    14.650838156265014,
    15.133847913908792,
    15.509123159641849,
    19.802207731781028,
    24.24458893478662,
    27.138577425395457,
    27.94264580972941,
    38.03581993147738,
    40.43170202347748,
    53.56580158863633,
    57.970764705550984,
    61.860205212285024,
    64.89334957281291,
    65.63154906266263
   ],
   [
    -95.63976480252799,
    -53.08983342092563,
    -53.047615618619936,
    -53.03911620455644,
    12.411155152768398,
    12.767515590417185,
    14.56490008901727,
    15.104260499166207,
    15.509163816892233,
    19.974540398017343,
    24.284063015681383,
    26.872652393953153,
    27.750841136071468,
    38.42293538335639,
    40.82873408527849,
    53.005613666926145,
    57.390673501988736,
    61.93665821412066,
    64.91090090081612,
    65.6713262598944
   ],
   [
    -95.6397641741842,
    -53.08870044902524,
    -53.04875052322638,
    -53.03914076271276,
    12.4494150330195,
    12.797588954974248,
    14.479438373683042,
    15.073662153723259,
    15.509204035529509,
    20.152227901419117,
    24.326947585317612,
    26.606953376528207,
    27.561651796039904,
    38.81832251623231,
    41.23538034731404,
    52.44693959504192,
    56.8146484501178,
    62.02277921914516,
    64.92887264714925,
    65.69707935511943
   ],
   [
    -95.63976414185444,
    -53.08751246783764,
    -53.04993953148868,
    -53.03916863877355,
    12.488314770054922,
    12.829700686908454,
    14.394758258724863,
    15.042321856838376,
    15.509244243956655,
    20.334939847406492,
    24.373358591648802,
    26.341977182120374,
    27.37588373546959,
    39.22150833164592,
    41.650208982875235,
    51.89071524632092,
    56.243643297276016,
    62.11780061434684,
    64.94709006996462,
    65.7035177732554
   ],
   [
    -95.63976354082966,
    -53.0862729577765,
    -53.051179940590124,
    -53.03919343356742,
    12.527463790119194,
    12.86386598026507,
    14.311113078137057,
    15.010550872320774,
    15.509283576721796,
    20.522395623312264,
    24.423422358899856,
    26.078121350844647,
    27.194216922673554,
    39.63212480137975,
    42.07175805395874,
    51.33765343451232,
    55.67875081477972,
    62.22112269172563,
    64.9653533732936,
    65.68555701641911
   ],
   [
    -95.63976172259883,
    -53.08498207216514,
    -53.05246767224035,
    -53.03921635810495,
    12.56643484550993,
    12.900099658076668,
    14.228713933742739,
    14.978695701743803,
    15.509322873405491,
    20.714358289025032,
    24.477249018801086,
    25.815711882097872,
    27.017227069218965,
    40.049875534861464,
    42.498458981708154,
    50.78831069922162,
    55.121193733141794,
    62.33226283184451,
    64.98345085069533,
    65.63948094979834
   ],
   [
    -95.63976053822364,
    -53.083649712588816,
    -53.05379956719819,
    -53.03923799550336,
    12.60476191962191,
    12.938416171904022,
    14.147735438265507,
    14.94714487565414,
    15.509359347482636,
    20.91061655064559,
    24.534940446825292,
    25.555018355802638,
    26.845394505115042,
    40.4745224527494,
    42.92850928348791,
    50.243109080665,
    54.572463570242576,
    62.45081759040151,
    65.00114752529436,
    65.56407120382191
   ],
   [
    -95.63976032352878,
    -53.082277020432116,
    -53.05517348983403,
    -53.039260326782255,
    12.641943241494923,
    12.978828428743181,
    14.068323069194147,
    14.916328047534275,
    15.509393482427178,
    21.110993788724326,
    24.596573131246316,
    25.296263145090897,
    26.679147460027515,
    40.90585396569604,
    43.359760783498395,
    49.702388768325484,
    54.034467151587286,
    62.576438309433506,
    65.01820750187676,
    65.46098457088506
   ],
   [
    -95.63976045595626,
    -53.0808667815061,
    -53.05658500257504,
    -53.03928229900486,
    12.67744315418101,
    13.021349575849424,
    13.990598769289866,
    14.886713537140523,
    15.50942508078997,
    21.31533519253924,
    24.662189629627445,
    25.03963405183634,
    26.518878249266226,
    41.34371514233538,
    43.78948756119218,
    49.16642995555381,
    53.50971961353176,
    62.70880995759478,
    65.03438349172201,
    65.33413278276815
   ],
   [
    -95.6397597298502,
    -53.07942307308138,
    -53.058030191571916,
    -53.03929829669689,
    12.71069810115041,
    13.065991931947789,
    13.914662520823404,
    14.858804685510538,
    15.50945388841332,
    21.523503960919296,
    24.7317739990958,
    24.785295114114888,
    26.36498218645425,
    41.787983910698735,
    44.21406968751556,
    48.63544998907491,
    53.001675632300504,
    62.84763471168029,
    65.0494245180016,
    65.18848262673806
   ],
   [
    -95.63975934452297,
    -53.07795007980417,
    -53.05950376855851,
    -53.03931445174501,
    12.741127055300723,
    13.112765562176248,
    13.840596793499056,
    14.833124810963385,
    15.509479525264915,
    21.73537783027883,
    24.53338513895214,
    24.805185835054104,
    26.21790529745195,
    42.23854459914694,
    44.62849498351235,
    48.1096244694933,
    52.515186331059944,
    62.99261752548775,
    65.02898452237622,
    65.06308189990003
   ],
   [
    -95.63975900041194,
    -53.07645175919421,
    -53.06100258782472,
    -53.03932843069605,
    12.768146596752587,
    13.161679345482664,
    13.768469525112131,
    14.810208951598957,
    15.509501720324172,
    21.950847841517135,
    24.284024233248193,
    24.882066393782996,
    26.078270903553175,
    42.69530525383389,
    45.02561394890213,
    47.5891000942918,
    52.05728307697444,
    63.14345281092006,
    64.85997827942826,
    65.07511638105991
   ],
   [
    -95.63975872163415,
    -53.07493337057696,
    -53.062520613950724,
    -53.039340805710175,
    12.791191306175005,
    13.21274078101247,
    13.698334725711169,
    14.790580470062435,
    15.509520566974567,
    22.169815263079204,
    24.03731903831494,
    24.961611337771153,
    25.94709952223962,
    43.158195314287376,
    45.395017775967695,
    47.07398567265623,
    51.6382771366851,
    63.29981044565418,
    64.68499979440327,
    65.08530630713146
   ],
   [
    -95.63975851498253,
    -53.07339678620772,
    -53.0640575459346,
    -53.039350001123516,
    12.809739537777554,
    13.26595286407834,
    13.630239418205354,
    14.774725845278152,
    15.509535132321233,
    22.392187654155855,
    23.79336845948445,
    25.042007657585007,
    25.826374861461556,
    43.62712713004072,
    45.72162487517622,
    46.56440696800762,
    51.273167024582264,
    63.461320437339076,
    64.50681763330246,
    65.09345450917851
   ],
   [
    -95.63975805855294,
    -53.07184737149719,
    -53.06560634658796,
    -53.039356310351685,
    12.823341949090457,
    13.321318567616489,
    13.564217606354344,
    14.763066771875998,
    15.509545722132048,
    22.617880287288497,
    23.552261635968406,
    25.118967384947137,
    25.720517655496305,
    44.10205529042146,
    45.98455180515244,
    46.060437635747505,
    50.98277663112558,
    63.62755402602134,
    64.32756836465417,
    65.09939832464367
   ],
   [
    -95.63975797900437,
    -53.07028933403443,
    -53.067164538942436,
    -53.039360330237244,
    12.831650704108977,
    13.378835126209943,
    13.50029688296628,
    14.755932143105943,
    15.50955207818411,
    22.846811904095897,
    23.314080004569913,
    25.181815384931223,
    25.6402941074869,
    44.58290312602524,
    45.56215398300108,
    46.15832302953015,
    50.79254545162255,
    63.7980005315647,
    64.14888690081887,
    65.10301530405009
   ],
   [
    -95.63975795233017,
    -53.06872762268538,
    -53.068726302819954,
    -53.03936167548911,
    12.834445477198654,
    13.438497659695921,
    13.438497939988762,
    14.753530065512868,
    15.509554204549243,
    23.078904187177976,
    23.07890424934975,
    25.20833680964935,
    25.607974755836423,
    45.06962195508311,
    45.06962215113034,
    46.21954812761751,
    50.72583644510042,
    63.972036673563,
    63.97203668999511,
    65.104229786336
   ],
   [
    -95.63975945807488,
    -53.06949979686118,
    -53.0679587519239,
    -53.03934189998769,
    12.834059048801508,
    13.408069439796447,
    13.469157767585253,
    14.754134130463965,
    15.509165986014194,
    22.96362372199173,
    23.181590168224997,
    25.20885408005763,
    25.625597464315952,
    44.807097648443026,
    45.31584399650556,
    46.22255812290685,
    50.744595474218855,
    63.81615349177183,
    64.05457241918539,
    65.16667257520085
   ],
   [
    -95.63976381144512,
    -53.0702546639177,
    -53.0672204559038,
    -53.03928150488725,
    12.832922474996943,
    13.377591758146176,
    13.50037021530934,
    14.755910556655735,
    15.507999010424228,
    22.851465216055093,
    23.25558326068217,
    25.20382498121786,
    25.685381668022732,
    44.51714988603045,
    45.564874629700384,
    46.22561116151578,
    50.79888272244393,
    63.56367821679106,
    64.12543069391599,
    65.3154950491186
   ],
   [
    -95.63977076767078,
    -53.070990790126956,
    -53.06651668523738,
    -53.039179109125065,
    12.831069719837783,
    13.347181209027566,
    13.53208032836604,
    14.758797482892435,
    15.506051644809377,
    22.74248394632017,
    23.3021618780159,
    25.188570103692808,
    25.79060285021353,
    44.20784316440595,
    45.81671322289209,
    46.22401222704616,
    50.88536559365342,
    63.26178730964499,
    64.18260321509194,
    65.50437138999648
   ],
   [
    -95.63978070656265,
    -53.07170745956728,
    -53.06585255971673,
    -53.0390353174815,
    12.82853401682252,
    13.316958975153051,
    13.564229080659103,
    14.7627231676055,
    15.503324942188398,
    22.63673646549202,
    23.32466395735888,
    25.16483971818956,
    25.936040707933735,
    43.884175751126676,
    46.07135756377199,
    46.21633794517126,
    51.00049819412107,
    62.9343142943377,
    64.223651081292,
    65.70933513380184
   ],
   [
    -95.6397919997694,
    -53.0724039635213,
    -53.06522896109367,
    -53.038846699641205,
    12.82534811598298,
    13.287052228096577,
    13.596753168982655,
    14.767607989178373,
    15.499823074704485,
    22.534280492593773,
    23.32747377654259,
    25.136112494615993,
    26.113709834244204,
    43.54961709546894,
    46.202679013295146,
    46.32880658613505,
    51.14078729956945,
    62.592356080803036,
    64.24563292143971,
    65.9181310643547
   ],
   [
    -95.63980502345144,
    -53.07307928350797,
    -53.06465029616291,
    -53.0386148205826,
    12.821542680424553,
    13.257589290169374,
    13.629584010341235,
    14.773365838619073,
    15.495554404887283,
    22.435176197350252,
    23.31503633819436,
    25.105027333468627,
    26.316380991872595,
    43.20672922530907,
    46.18377689917641,
    46.589053145227695,
    51.30297108779988,
    62.24157166326839,
    64.24505299308137,
    66.12279954366089
   ],
   [
    -95.63981996496352,
    -53.07373245830549,
    -53.064119139422004,
    -53.03834250832043,
    12.817147067629255,
    13.228700760434155,
    13.662648387155253,
    14.779903342921402,
    15.490530653861303,
    22.339483224434627,
    23.291282616365187,
    25.07320895186812,
    26.538350095842794,
    42.85753398948537,
    46.160604630674335,
    46.85209438135221,
    51.48410064311564,
    61.885186844898506,
    64.21798618404725,
    66.31656573626692
   ],
   [
    -95.63983630293603,
    -53.07436381121852,
    -53.063634053306345,
    -53.038031902170765,
    12.812188744736314,
    13.200517681809915,
    13.695866520052315,
    14.787125774510072,
    15.484769293276658,
    22.247262102288854,
    23.25942384557311,
    25.041614041456622,
    26.775296676215607,
    42.50367675561865,
    46.13415132419288,
    47.11791349869579,
    51.681618997812315,
    61.52522628435872,
    64.1604395176002,
    66.49272419222643
   ],
   [
    -95.63985409204949,
    -53.07497320157323,
    -53.06319619768132,
    -53.03768567060564,
    12.806693838992993,
    13.173169962286858,
    13.729153562550485,
    14.794933967133904,
    15.478292138515448,
    22.158574276379564,
    23.22197287576431,
    25.010800530707673,
    27.023977160924783,
    42.14652824133503,
    46.10533223906123,
    47.38650319241467,
    51.893311223509045,
    61.16306084639719,
    64.06905078935891,
    66.58274327167614
   ],
   [
    -95.63987249797867,
    -53.07555781582375,
    -53.06280447514658,
    -53.037307477769424,
    12.800688202970107,
    13.146784676199147,
    13.76241773386812,
    14.803227751063552,
    15.471128706308534,
    22.07348258023004,
    23.1808607344499,
    24.98110065881182,
    27.281943230580772,
    41.78725729508714,
    46.07495454716618,
    47.657849819890544,
    52.11730418298082,
    60.7996779545524,
    63.941987529977624,
    66.45194496651779
   ],
   [
    -95.63989191055784,
    -53.07611818651327,
    -53.06245752078102,
    -53.036902980045305,
    12.79419786022936,
    13.121483667959595,
    13.795560125291349,
    14.811905709844938,
    15.463314149232428,
    21.99204850593191,
    23.137560463129045,
    24.952710525724935,
    27.5473107509674,
    41.426877986422646,
    46.04370001746654,
    47.9319341937079,
    52.352005786622655,
    60.43581801341062,
    63.779620793143266,
    66.34408919545386
   ],
   [
    -95.6399102525449,
    -53.07665258227713,
    -53.062151678187604,
    -53.03647221406829,
    12.787251800060611,
    13.09738201461519,
    13.828474801182237,
    14.820867109531791,
    15.454892824614745,
    21.91433461796442,
    23.093204477226518,
    24.925756001651703,
    27.818594961239544,
    41.066313659098036,
    46.01214547510163,
    48.20874046920082,
    52.596074944795156,
    60.07206247141735,
    63.5845916474465,
    66.25859488349819
   ],
   [
    -95.63993071742004,
    -53.07716271146305,
    -53.061886888690374,
    -53.0360296183797,
    12.779883227796798,
    13.074582653195336,
    13.86104569605119,
    14.830010090711228,
    15.44591534229387,
    21.840401309034476,
    23.048659090820262,
    24.900287656607958,
    28.09457141961951,
    40.706384471909885,
    45.980756869231584,
    48.488226596788635,
    52.848355489638934,
    59.70887556636764,
    63.36108636854731,
    66.19291462030655
   ],
   [
    -95.63995063016685,
    -53.07764651705991,
    -53.06165802433644,
    -53.035574268332184,
    12.772134021747052,
    13.05317573663224,
    13.893149731231947,
    14.83923774724394,
    15.436445294283955,
    21.77031011218962,
    23.00460852988618,
    24.876350781442056,
    28.374197901470815,
    40.34789957569151,
    45.949929013237536,
    48.77036418712999,
    53.10788071451695,
    59.34665040407308,
    63.11399604086792,
    66.14360288430555
   ],
   [
    -95.6399710068782,
    -53.078104303721304,
    -53.0614633270506,
    -53.03511473885113,
    12.764056647447257,
    13.033233054506415,
    13.924653562013136,
    14.848452304794012,
    15.426554260554125,
    21.70411977921167,
    22.961588998773244,
    24.853955505167637,
    28.656525128751564,
    39.991644294986415,
    45.919980404951,
    49.05510382849156,
    53.37378723969512,
    58.98571819765896,
    62.84805803445995,
    66.10714273853554
   ],
   [
    -95.63999044171665,
    -53.07853443882664,
    -53.06129738260607,
    -53.03465487184727,
    12.755717722818751,
    13.014805892153023,
    13.955414116812232,
    14.857561232212351,
    15.41632737953884,
    21.641890005085227,
    22.92003322049854,
    24.8331066200537,
    28.940641151823346,
    39.63843404522747,
    45.89117593731436,
    49.342392605361695,
    53.64533047191806,
    58.626379081094505,
    62.56748407288838,
    66.08043953728293
   ],
   [
    -95.64000935662828,
    -53.07893701553764,
    -53.061157924114156,
    -53.034201218105856,
    12.74719944899272,
    12.997922374872145,
    13.98527757088478,
    14.866473588491688,
    15.405860532763763,
    21.583676577831923,
    22.88028894629151,
    24.81379473825986,
    29.22561063594214,
    39.28914477144522,
    45.86373020585837,
    49.6321519830833,
    53.921816235763934,
    58.26890600376996,
    62.27578652413549,
    66.0609809323623
   ],
   [
    -95.6400275807811,
    -53.079311590174385,
    -53.06104175622523,
    -53.03375913980338,
    12.73860044132733,
    12.9825869814569,
    14.014079480881238,
    14.875102836104103,
    15.395262935516014,
    21.52953393996154,
    22.842642054822058,
    24.796007074559196,
    29.5104186082195,
    38.944759907838346,
    45.837820337093724,
    49.92428219953763,
    54.20259485616529,
    57.91356554205181,
    61.97585024932623,
    66.0468295403178
   ],
   [
    -95.64004526743055,
    -53.07965775890002,
    -53.06094586392077,
    -53.03333496596279,
    12.730034278893354,
    12.96878156181344,
    14.041644759094146,
    14.883366593370754,
    15.384656909834975,
    21.479514103174957,
    22.807328504336517,
    24.779725818413546,
    29.793904628258765,
    38.606421964708105,
    45.81359149772264,
    50.2186493251566,
    54.48702285931956,
    57.56063237250023,
    61.670043934166586,
    66.0365335660566
   ],
   [
    -95.64006073357845,
    -53.07997438080562,
    -53.060866289452335,
    -53.03292893086595,
    12.72162678562055,
    12.956468898243335,
    14.067788676602733,
    14.89118837480152,
    15.37417839271328,
    21.4336668536762,
    22.774547963269136,
    24.76494060463385,
    30.074685047636354,
    38.27552316622443,
    45.791166915766695,
    50.51507495921538,
    54.77443711107951,
    57.21041113765196,
    61.36036891123032,
    66.02903033377275
   ],
   [
    -95.64007721173625,
    -53.080264202990264,
    -53.06080456984137,
    -53.03255205251548,
    12.713510663035729,
    12.945595628862197,
    14.092315706208758,
    14.898493221898569,
    15.36397152841173,
    21.392037160567444,
    22.744463553907526,
    24.751622985323262,
    30.351044466276015,
    37.95376910303808,
    45.77063521147855,
    50.813286523779446,
    55.064057749750496,
    56.86325233923264,
    61.048573575084085,
    66.02353904334424
   ],
   [
    -95.64009121630869,
    -53.080522954623554,
    -53.060753725514864,
    -53.03220304437517,
    12.705821286172135,
    12.936100052007681,
    14.115025674224349,
    14.905217210919332,
    15.354198773337092,
    21.354668839946587,
    22.71721665242845,
    24.739762596199913,
    30.620816276642216,
    37.64334494688115,
    45.75209007871903,
    51.11291197840738,
    55.35499802501089,
    56.519639030931586,
    60.73635706223345,
    66.01950874186792
   ],
   [
    -95.64010294319266,
    -53.08075139167477,
    -53.06071277472894,
    -53.03188447548194,
    12.698690454656084,
    12.92791509027141,
    14.135712923409123,
    14.911299451733559,
    15.345024982520687,
    21.321601003536593,
    22.692925669133064,
    24.72934492042203,
    30.88119465094874,
    37.34706601798895,
    45.73559539500088,
    51.41337222725589,
    55.64605794558329,
    56.18021852442048,
    60.425506557942434,
    66.01654074882181
   ],
   [
    -95.64011472890428,
    -53.08095083974111,
    -53.0606833545419,
    -53.031604533819845,
    12.69224194985732,
    12.920973645174374,
    14.154171555881168,
    14.916683255807454,
    15.336617588972416,
    21.292868040574888,
    22.671686804790806,
    24.720344844491095,
    31.12851078263359,
    37.068601959287136,
    45.721197316930976,
    51.7137323474281,
    55.845973150356,
    55.935505650193186,
    60.11817475688141,
    66.01434563063675
   ],
   [
    -95.64012432042796,
    -53.08111958755768,
    -53.06065930513952,
    -53.03136317845015,
    12.686588008714077,
    12.915214209012762,
    14.170202424127204,
    14.921321855471314,
    15.329146614807522,
    21.268502039142323,
    22.653584252395067,
    24.71275487884176,
    31.357984604613023,
    36.8127559269752,
    45.70895026535599,
    52.012412828616576,
    55.51854318833604,
    56.22070550349022,
    59.81736162328322,
    66.01272844690065
   ],
   [
    -95.64013226584183,
    -53.08125791085036,
    -53.0606413201906,
    -53.03116269857987,
    12.681826081730073,
    12.91058078022035,
    14.183616841250323,
    14.925174065243372,
    15.32277320584095,
    21.248529210404545,
    22.638684863470182,
    24.706561873257247,
    31.563467676344914,
    36.58568122926656,
    45.6988853948348,
    52.306501154608725,
    55.20087940986835,
    56.49721596095095,
    59.52776704363934,
    66.01154923465177
   ],
   [
    -95.64013820929974,
    -53.08136550270243,
    -53.06062782939852,
    -53.03100431823198,
    12.678037300152944,
    12.90702656112157,
    14.19424579030221,
    14.92820638228917,
    15.317644323257928,
    21.23297185197281,
    22.627042422827888,
    24.70175685815743,
    31.737364922239664,
    36.39498251725595,
    45.691030206411384,
    52.59012027132408,
    54.898892523132616,
    56.75700384303667,
    59.25762471416922,
    66.01071341502781
   ],
   [
    -95.640142852611,
    -53.08144359018476,
    -53.06062023712492,
    -53.03088914931269,
    12.675285202520643,
    12.90451444300891,
    14.201947051234383,
    14.930391137549824,
    15.313883867627323,
    21.22184629042199,
    22.618696211958277,
    24.698331464237683,
    31.870980200515334,
    36.249360309683716,
    45.685404282125596,
    52.85007985609488,
    54.62579372697749,
    56.98467508443524,
    59.02245868002509,
    66.0101562503216
   ],
   [
    -95.64014616490239,
    -53.08149042616538,
    -53.060616402132574,
    -53.03082136295049,
    12.673615676979704,
    12.903017843070332,
    14.206612668553225,
    14.931708816128626,
    15.311587157152672,
    21.21516622854011,
    22.61367736995456,
    24.696275549217415,
    31.955651740098496,
    36.157482033820514,
    45.682022572921504,
    53.05456730659587,
    54.41341267539797,
    57.1513546727466,
    58.85123301350665,
    66.0098352478211
   ],
   [
    -95.640147376416,
    -53.08150600576484,
    -53.06061502859304,
    -53.0307993034691,
    12.673056114667974,
    12.90252074638659,
    14.20817553413269,
    14.93214920465412,
    15.310814686304775,
    21.212938707501163,
    22.61200261433914,
    24.695589700681033,
    31.98472070855565,
    36.12601018276624,
    45.6808939972329,
    53.138779211502346,
    54.32656814402171,
    57.215013820211404,
    58.78604919159083,
    66.00973036577193
   ],
   [
    -95.64031266179028,
    -53.07824241609718,
    -53.063772358286904,
    -53.0292973176661,
    12.762564370692427,
    12.954903705702758,
    14.077318159153052,
    14.86786748697141,
    15.270552131887667,
    21.669577294457806,
    21.837630379321052,
    24.854992367010198,
    32.39403090222726,
    36.272113769841575,
    46.97885529220288,
    52.50393428290851,
    53.48888569210237,
    56.389101339519826,
    58.121541978544556,
    65.39557163724561
   ],
   [
    -95.64052197863722,
    -53.074784865830146,
    -53.0667415231797,
    -53.0277216148389,
    12.843953538541765,
    13.007036876266822,
    13.957957733735753,
    14.805081473734903,
    15.227033985055128,
    21.089532519145454,
    22.14533447883044,
    25.043964360707747,
    32.833828674764945,
    36.434103580448934,
    48.30141053458463,
    51.894664727207605,
    52.67439315630764,
    55.57532085971482,
    57.48912591866973,
    64.80718479629098
   ],
   [
    -95.64078315990662,
    -53.07116646503405,
    -53.06943024061541,
    -53.02609089126106,
    12.904490139839645,
    13.06571115558833,
    13.850668577832774,
    14.744976336742193,
    15.180444220243333,
    20.37359712494559,
    22.639458251469524,
    25.26273545204679,
    33.30265200650976,
    36.61422183638848,
    49.64196350521432,
    51.311760199657996,
    51.88337545505177,
    54.77461477282321,
    56.893941827651076,
    64.24476574431975
   ],
   [
    -95.64110067929697,
    -53.07174839476203,
    -53.06741593702593,
    -53.0244207600979,
    12.929913807035943,
    13.138804125905853,
    13.75578361955247,
    14.688604272209876,
    15.130993252801277,
    19.694648260254368,
    23.15140246878254,
    25.51277733921172,
    33.799141781795335,
    36.81445857378989,
    50.75565261975665,
    50.988719288074854,
    51.11606859787898,
    53.987895349769914,
    56.346416618675185,
    63.70814101412762
   ],
   [
    -95.641474888579,
    -53.07360733283481,
    -53.06355744521482,
    -53.02272422259676,
    12.916484537013039,
    13.223334492635853,
    13.673449172633044,
    14.63687696228665,
    15.078919832248788,
    19.057470228823437,
    23.680767871227186,
    25.79578997404225,
    34.32204439502101,
    37.03660978124567,
    50.22653014401696,
    50.37270041078824,
    52.30996635752257,
    53.21611855503641,
    55.87679482189221,
    63.02609038057363
   ],
   [
    -95.6419093399969,
    -53.07493731596992,
    -53.05962315307466,
    -53.02101492122593,
    12.86409621445499,
    13.312582904450789,
    13.603649542285387,
    14.59055116728694,
    15.024486583252319,
    18.467002278925854,
    24.227256697552434,
    26.11335893946322,
    34.87021022724223,
    37.28228009716204,
    49.65346004346892,
    49.724365355085176,
    52.46018085500513,
    53.47514232982748,
    55.61394386715425,
    62.27797087969753
   ],
   [
    -95.64240594624428,
    -53.07567895024808,
    -53.05564028528885,
    -53.01930974344118,
    12.770215151743187,
    13.402619596654858,
    13.546236124675316,
    14.550232627214468,
    14.967982198451885,
    17.92809404214682,
    24.79065180549086,
    26.46679072511203,
    35.44259547332014,
    37.5528887071624,
    48.958547630480616,
    49.24897931190599,
    51.721018194661895,
    53.99989254548404,
    56.040047490483786,
    61.53854654429262
   ],
   [
    -95.64296475510274,
    -53.075785467499706,
    -53.05163654658481,
    -53.01762213852131,
    12.631567509630933,
    13.491408293249258,
    13.500938704140498,
    14.516375811952116,
    14.909721034606312,
    17.444855265379314,
    25.37079633503126,
    26.857038640170156,
    36.03826012769049,
    37.84963993186543,
    48.288166666461635,
    48.80007566371537,
    50.99960924252256,
    53.83359512058788,
    57.20249681080595,
    60.80988367731176
   ],
   [
    -95.64358792886384,
    -53.07523123553894,
    -53.04764390285799,
    -53.01596742665518,
    12.446305059497671,
    13.467374331897052,
    13.577702469558508,
    14.48928268200877,
    14.850040660843057,
    17.019665191706814,
    25.96755773396897,
    27.284653202853058,
    36.65635018593784,
    38.17348133310941,
    47.642531008095176,
    48.37725425004704,
    50.29695048237369,
    53.48962909635995,
    58.580958660206406,
    60.09359215736146
   ],
   [
    -95.64426797825908,
    -53.07399185979793,
    -53.0436818745158,
    -53.01435134751933,
    12.215487808007497,
    13.445060589083992,
    13.660583683868248,
    14.469115593352115,
    14.789302887675932,
    16.652190674252804,
    26.580856366259415,
    27.749797186088497,
    37.296119940341676,
    38.525083552954364,
    47.021902755077924,
    47.98005755926044,
    49.61415355697107,
    53.11970131459891,
    59.39091943567691,
    59.98414951736686
   ],
   [
    -95.64500638857857,
    -53.072075548513624,
    -53.03978376581682,
    -53.01279060826251,
    11.943670392459962,
    13.433410450956107,
    13.739273330307613,
    14.455887166386304,
    14.727886191725815,
    16.33896027893901,
    27.210598316475842,
    28.252236151094806,
    37.95687243142787,
    38.904740701942885,
    46.42655846532431,
    47.607934186110036,
    48.95231494085138,
    52.757585286325764,
    58.702564407432824,
    60.46917340421543
   ],
   [
    -95.64579376440037,
    -53.06949403624384,
    -53.03596434924375,
    -53.01129141628901,
    11.638430729222243,
    13.431747473892111,
    13.81305893190363,
    14.449478264043032,
    14.666189407061907,
    16.07389370876061,
    27.85672375339422,
    28.79141371919386,
    38.638003153436344,
    39.31236000793195,
    45.856846076960146,
    47.260320528301314,
    48.31263089149803,
    52.41382533568862,
    58.028700191434716,
    60.11634117886214
   ],
   [
    -95.64662637079601,
    -53.06628651624239,
    -53.03225075245614,
    -53.009861798194855,
    11.309069371930706,
    13.439299208671262,
    13.88124494157307,
    14.449638173715279,
    14.604622126604637,
    15.849569909175191,
    28.519129677396922,
    29.366498327621834,
    39.338943272573275,
    39.747340415658634,
    45.313155078166375,
    46.93658190523007,
    47.69636870175547,
    52.092583311114275,
    57.3686670260145,
    59.72606545478811
   ],
   [
    -95.64749313825133,
    -53.06249554233609,
    -53.02865931007619,
    -53.00850559295852,
    10.965177526099856,
    13.45520909582109,
    13.943123027749905,
    14.455993045371086,
    14.543605426525593,
    15.658642407649184,
    29.1977186722065,
    29.976440669988165,
    40.05916748217433,
    40.20850564586252,
    44.79595646693859,
    46.63607462394516,
    47.104871507922674,
    51.79594994926643,
    56.720721577221404,
    59.31911690968219
   ],
   [
    -95.64839222049129,
    -53.058199593598715,
    -53.02521599283313,
    -53.00723514332308,
    10.61556033540779,
    13.478535877943939,
    13.997934705326971,
    14.468049952081655,
    14.483564253771023,
    15.494840092360777,
    29.8923155355575,
    30.620014629973795,
    40.69396050681971,
    40.79809908806757,
    44.30580252333923,
    46.358109083469465,
    46.53959535680129,
    51.52511021762562,
    56.081505147515514,
    58.887870681491854
   ],
   [
    -95.6493070302431,
    -53.0534624888074,
    -53.02193054734732,
    -53.0060473431424,
    10.267749921125063,
    13.508266359609717,
    14.044849526964393,
    14.424929290864762,
    14.485216306538913,
    15.353459047473326,
    30.602708007928904,
    31.295894005692954,
    41.200957933744036,
    41.55507801225126,
    43.84335770089806,
    46.002244716738936,
    46.102040700185896,
    51.28114130686581,
    55.44532703985251,
    58.41886660180024
   ],
   [
    -95.65023060754476,
    -53.048382886684514,
    -53.018820688299314,
    -53.00494823158288,
    9.927892358625849,
    13.543317076519317,
    14.08294420723202,
    14.368125188405562,
    14.5067966173711,
    15.231376418142462,
    31.328550436333554,
    32.00265446536176,
    41.725653793923534,
    42.32890806662555,
    43.40940814036959,
    45.495053292524155,
    45.867176011108924,
    51.065076755073505,
    54.8031946612423,
    57.894771486616335
   ],
   [
    -95.6511500667477,
    -53.04305402543686,
    -53.015899609118115,
    -53.003939053950845,
    9.600897816294603,
    13.58254819003611,
    14.111235949757573,
    14.313570715480664,
    14.532015463818587,
    15.126839708647093,
    32.06934647297215,
    32.738795742771295,
    42.26281708284156,
    43.00490251363249,
    43.1162248648209,
    45.022511287654766,
    45.65284257762824,
    50.87812249183216,
    54.14197647145629,
    57.29716460698604
   ],
   [
    -95.6520533856074,
    -53.0375842649442,
    -53.0131780565245,
    -53.003017911525184,
    9.290643640661148,
    13.624775261734175,
    14.128811471255291,
    14.26167437236761,
    14.560028556980896,
    15.0390601661338,
    32.82433982545415,
    33.50273179372663,
    42.631006910938,
    42.805405637793044,
    43.89206869312765,
    44.610730264589826,
    45.458399166592486,
    50.72151630906863,
    53.4447330726198,
    56.612331411195335
   ],
   [
    -95.65293194867968,
    -53.03208776264851,
    -53.01067083777255,
    -53.00219120484515,
    9.000189194591915,
    13.668782775148715,
    14.135106476362221,
    14.212826702958774,
    14.589934858077633,
    14.967676120458574,
    33.592375062537364,
    34.292739188099844,
    42.28919237221498,
    43.34400558792527,
    44.0823386170062,
    44.834912017526065,
    45.28318637744874,
    50.59606533562617,
    52.69413545068293,
    55.840074207636064
   ],
   [
    -95.65376739466615,
    -53.026672813897136,
    -53.00837715158429,
    -53.00144593771561,
    8.731964854966936,
    13.713346607351502,
    14.130320154539822,
    14.167404033697954,
    14.620804355628266,
    14.912128731511629,
    34.371661373941485,
    35.10691590935043,
    41.981411600836495,
    43.73484538748088,
    43.86612588847583,
    45.12666340834661,
    45.64833974030641,
    50.500746080820655,
    51.87954238182451,
    55.0002955989839
   ],
   [
    -95.65455319425861,
    -53.02146023228115,
    -53.006309355162024,
    -53.00079004247712,
    8.487898303692907,
    13.757246738604563,
    14.115743682478241,
    14.125754273885239,
    14.651683827775962,
    14.87113839871008,
    35.159284011636124,
    35.94299092587981,
    41.710412280439016,
    43.39646237978569,
    44.35535590679287,
    44.98824245438979,
    46.50500275548796,
    50.42824122381702,
    51.003174025270106,
    54.13428806791157
   ],
   [
    -95.65527603038872,
    -53.01655567414858,
    -53.004472975168994,
    -53.00021785030856,
    8.269537708549615,
    13.799297937097588,
    14.08819958238529,
    14.093761339832241,
    14.68163539256631,
    14.842581467842697,
    35.95037482405735,
    36.798127978858666,
    41.480399588222085,
    43.09074998117364,
    44.79057447954891,
    44.86739143933288,
    47.38200840834427,
    50.079202635381016,
    50.35356940459243,
    53.30874807850433
   ],
   [
    -95.65592654636032,
    -53.01206572946082,
    -53.00287450631918,
    -52.99972899703226,
    8.078123232079312,
    13.83836706269612,
    14.05503274501547,
    14.067419331155444,
    14.709747919720586,
    14.823813925914159,
    36.73629725387671,
    37.668475203327404,
    41.298420644083826,
    42.82186291440696,
    44.76364184275738,
    45.145282928758014,
    48.275340987693724,
    49.12719081162381,
    50.210332258401834,
    52.633909410925746
   ],
   [
    -95.65649555472808,
    -53.008087302959204,
    -53.001518723044455,
    -52.999321544407756,
    7.914648525027442,
    13.873403037463886,
    14.026513051322743,
    14.03983839643998,
    14.73516770664042,
    14.812179774865132,
    37.50091333415231,
    38.54835124803189,
    41.17737388065843,
    42.59176927963959,
    44.67656997234324,
    45.38686285898816,
    48.16688126644599,
    49.182267164208255,
    49.896480530584796,
    52.25652079719793
   ],
   [
    -95.6569735526973,
    -53.00471036525053,
    -53.000403353803875,
    -52.99899112170736,
    7.779902107200668,
    13.903464085603872,
    14.002865991398505,
    14.013771583968248,
    14.757120727796696,
    14.805394912263347,
    38.21294090441853,
    39.428518431271506,
    41.14205252692026,
    42.40181653222042,
    44.60584416481036,
    45.47601062211843,
    47.21752435816563,
    49.41676884819679,
    50.09872262922871,
    52.21858668413874
   ],
   [
    -95.65735278967227,
    -53.002001911995706,
    -52.99953403956125,
    -52.998736534017326,
    7.674497169164246,
    13.927736542891092,
    13.98427701652126,
    13.991412873361758,
    14.774936848355614,
    14.801702421367246,
    38.81537841242169,
    40.29206047609961,
    41.235753327370944,
    42.25302978266926,
    44.551147498957235,
    45.373563969652075,
    46.30178030536009,
    48.92680176321412,
    51.01627583245511,
    52.40850578973101
   ],
   [
    -95.65762688381994,
    -53.000022088791034,
    -52.99891028305819,
    -52.99855490195089,
    7.598892733344387,
    13.945563369249637,
    13.970893342119064,
    13.974372516544882,
    14.788070549363125,
    14.799856143550699,
    39.23670143640566,
    41.10286798918771,
    41.4978765654577,
    42.14619289606847,
    44.51225360759602,
    45.076263370071715,
    45.45781080776321,
    48.560530324221716,
    51.91275898143379,
    52.70214253479659
   ],
   [
    -95.65779343036681,
    -52.99881691311888,
    -52.998536300779676,
    -52.99844685193647,
    7.553404782975641,
    13.956457333021387,
    13.962820473420651,
    13.963735277930452,
    14.79611605852022,
    14.79904735969617,
    39.45650760492254,
    41.76901111798349,
    41.86210105052378,
    42.08186564522199,
    44.48898461629461,
    44.68753098926923,
    44.77607544205569,
    48.35626060255881,
    52.711742429699676,
    52.98391112167581
   ],
   [
    -95.65784923146148,
    -52.99841286251204,
    -52.998410924552715,
    -52.9984109245526,
    7.538221501325851,
    13.960121847765206,
    13.96012239397862,
    13.960122393978754,
    14.79882579453649,
    14.798825794536636,
    39.52027055193437,
    42.060385015201156,
    42.06038556506738,
    42.06038557101752,
    44.48123886132624,
    44.48123972664133,
    44.48123973785738,
    48.2932849841079,
    53.10872334031616,
    53.10872412531266
   ],
   [
    -95.6578120171208,
    -52.99870262906684,
    -52.99845456454515,
    -52.99845456454505,
    7.5483447541204365,
    13.957884326870255,
    13.962123440008604,
    13.962123440008684,
    14.797995326297123,
    14.797995326297151,
    39.477716860063495,
    41.82002828523161,
    42.019594770489526,
    42.01959477798632,
    44.53682971333495,
    44.536829736584764,
    44.71914549415077,
    48.335673064629354,
    52.92217479087071,
    52.92217480319889
   ],
   [
    -95.65770077926474,
    -52.999568706791365,
    -52.998585005895286,
    -52.99858500589504,
    7.5786860566832495,
    13.951226454071865,
    13.968060335476137,
    13.968060335476205,
    14.795566503561846,
    14.795566503561947,
    39.32649497773449,
    41.31819606619752,
    41.907285998762354,
    41.90728600026512,
    44.69329995707715,
    44.69329997570095,
    45.22040223115152,
    48.47973736129104,
    52.4883672584342,
    52.48836726173991
   ],
   [
    -95.65751721813136,
    -53.00100321656953,
    -52.99880088268066,
    -52.99880088268056,
    7.629158640387011,
    13.94031145716558,
    13.977731678808942,
    13.977731678809025,
    14.791729291262289,
    14.79172929126243,
    38.999676962294515,
    40.84087883991027,
    41.74539975867772,
    41.74539976420634,
    44.92793900908459,
    44.92793902686761,
    45.72095693464606,
    48.77049806530423,
    51.959988420028736,
    51.95998842208009
   ],
   [
    -95.65726148001376,
    -53.00298372900478,
    -52.99909926223912,
    -52.999099262238886,
    7.699617334394324,
    13.925414359475322,
    13.99079351288432,
    13.990793512884371,
    14.78680869033871,
    14.786808690338749,
    38.45105046459233,
    40.52161049832892,
    41.55497107258241,
    41.55497107480193,
    45.21819547238225,
    45.21819548057843,
    46.091420965349165,
    49.2491045714183,
    51.40380875809305,
    51.40380876182246
   ],
   [
    -95.65693869646924,
    -53.0054954054449,
    -52.99947807775512,
    -52.999478077754866,
    7.789847527407867,
    13.906914618872134,
    14.006746315173894,
    14.006746315174002,
    14.781272834762019,
    14.781272834762182,
    37.73380479816024,
    40.33995401814944,
    41.35105453717371,
    41.35105453854418,
    45.5462229796254,
    45.54622298549004,
    46.30756791671543,
    49.90318330913312,
    50.84757350833406,
    50.847573510703576
   ],
   [
    -95.6565501596579,
    -53.00850386283298,
    -52.9999316442891,
    -52.999931644289006,
    7.8995660151490155,
    13.885305515656658,
    14.02492087393956,
    14.024920873939676,
    14.775751000810537,
    14.775751000810681,
    36.928528658638896,
    40.2291853655196,
    41.14327260750247,
    41.14327260958891,
    45.897184326759415,
    45.89718433537346,
    46.40875569578662,
    50.30727891171476,
    50.30727891858959,
    50.66966585325762
   ],
   [
    -95.65610294296971,
    -53.01198505874923,
    -53.00045629617653,
    -53.0004562961762,
    8.028401491689399,
    13.861186805396533,
    14.04446497438274,
    14.044464974382803,
    14.771038004097344,
    14.771038004097381,
    36.08321818701347,
    40.14767576436038,
    40.93757168651442,
    40.93757169236657,
    46.25463489959831,
    46.25463492726601,
    46.44224892458146,
    49.79871523130769,
    49.798715236507306,
    51.47363863268252
   ],
   [
    -95.65559930512491,
    -53.01589291688452,
    -53.001044648509236,
    -53.001044648509115,
    8.175888767360517,
    13.835279605240979,
    14.064342030471488,
    14.064342030471524,
    14.768099931569468,
    14.768099931569528,
    35.221311888390204,
    40.07508782810543,
    40.73763169306539,
    40.737631693938695,
    46.4413014621208,
    46.591796395836425,
    46.59179640948261,
    49.34793323518645,
    49.3479332399932,
    52.24199169284946
   ],
   [
    -95.65504679221053,
    -53.02018922556812,
    -53.001691743491406,
    -53.00169174349138,
    8.341440174412961,
    13.808427687400098,
    14.083352901361705,
    14.083352901361778,
    14.768042248350913,
    14.76804224835097,
    34.3546783512651,
    40.001211559397916,
    40.54574454337281,
    40.54574454601963,
    46.42638115177057,
    46.8529915668063,
    46.85299158473899,
    49.01006870911515,
    49.01006871068289,
    52.91219220437829
   ],
   [
    -95.65445097652942,
    -53.02482238840399,
    -53.002391711430285,
    -53.00239171143012,
    8.524324750914822,
    13.7816167683823,
    14.100209769273484,
    14.100209769273544,
    14.772038241912053,
    14.772038241912071,
    33.48991384941223,
    39.92065647660981,
    40.363347110028656,
    40.36334711283092,
    46.409882458716815,
    46.938179256470946,
    46.93817927476098,
    48.88489251962985,
    48.88489252861362,
    53.46416389175929
   ],
   [
    -95.65381746077675,
    -53.029742373756804,
    -53.00313425583015,
    -53.00313425583,
    8.723628596031565,
    13.755993383711976,
    14.113668036311324,
    14.113668036311347,
    14.781196591343681,
    14.781196591343855,
    32.63103631602794,
    39.8306726791368,
    40.191340825898614,
    40.191340828009025,
    46.39920954745828,
    46.787303992449885,
    46.787304011297486,
    49.032408995741804,
    49.032408998417715,
    53.92753364139362
   ],
   [
    -95.65315177746672,
    -53.034892129110034,
    -53.00390977529656,
    -53.003909775296485,
    8.938202301146918,
    13.732906541715773,
    14.122706408379138,
    14.12270640837918,
    14.796374090474352,
    14.796374090474476,
    31.780735174347758,
    39.73022844914744,
    40.03026982818902,
    40.03026983031233,
    46.398499931705864,
    46.47557265094907,
    46.47557265819682,
    49.377494316009034,
    49.37749432692385,
    54.34402001996663
   ],
   [
    -95.6524657684087,
    -53.04022228177981,
    -53.00471570697655,
    -53.00471570697642,
    9.166589139802669,
    13.713953923323018,
    14.126701429762583,
    14.126701429762674,
    14.817995008077611,
    14.81799500807771,
    30.94095831199815,
    39.61951672829067,
    39.8804305540614,
    39.880430559290616,
    46.09531268993182,
    46.095312697728545,
    46.40961300123922,
    49.82795231758737,
    49.827952348395705,
    54.743265119227814
   ],
   [
    -95.6517642804487,
    -53.04566814490654,
    -53.005540362506494,
    -53.00554036250621,
    9.406942061959862,
    13.701058521225598,
    14.125527117899555,
    14.125527117899601,
    14.84596551499251,
    14.845965514992548,
    30.11325527609479,
    39.499647749274054,
    39.741960261975386,
    39.7419602644604,
    45.69351149491668,
    45.69351150517647,
    46.43278640041013,
    50.33708899167007,
    50.337089002429686,
    55.142679025481655
   ],
   [
    -95.65105491418366,
    -53.05117463812191,
    -53.00637241789654,
    -53.006372417896294,
    9.656893208028562,
    13.69656502918758,
    14.119524761720541,
    14.119524761720601,
    14.87969041410215,
    14.879690414102189,
    29.29896307843425,
    39.37237656316536,
    39.61489170092192,
    39.6148917039424,
    45.29089878831519,
    45.29089879190307,
    46.467122873061385,
    50.884488444936316,
    50.88448844770493,
    55.55213072565881
   ],
   [
    -95.6503445698547,
    -53.056675018391815,
    -53.00720412185352,
    -53.007204121853476,
    9.91340844886108,
    13.703361522466354,
    14.109371544643293,
    14.109371544643293,
    14.918209600987408,
    14.918209600987527,
    28.499337325743102,
    39.23988525453238,
    39.49914793635761,
    39.49914793907306,
    44.89746305604418,
    44.897463061305295,
    46.510987644805994,
    51.46050893564228,
    51.460508981841684,
    55.977358059753726
   ],
   [
    -95.64964099301392,
    -53.062109116465315,
    -53.008026283044224,
    -53.00802628304398,
    10.172611914539422,
    13.725011807370876,
    14.095923035543418,
    14.095923035543445,
    14.96035696721384,
    14.960356967213915,
    27.71562992343744,
    39.1045709508398,
    39.39458411913196,
    39.39458412281184,
    44.518686746065676,
    44.51868676364601,
    46.562332392430704,
    52.060032978211304,
    52.06003303904852,
    56.42157335442414
   ],
   [
    -95.64895420513491,
    -53.06742291821103,
    -53.00883205541273,
    -53.00883205541231,
    10.42963883262612,
    13.76585244218438,
    14.080078506037056,
    14.08007850603712,
    15.00489540672024,
    15.004895406720282,
    26.949190445835676,
    38.96888971525693,
    39.30098929620647,
    39.30098930117777,
    44.15799374435533,
    44.15799376063999,
    46.618918585047844,
    52.67997498356554,
    52.679975063419874,
    56.886318374333165
   ],
   [
    -95.6482900099808,
    -53.07256135562065,
    -53.009607186220734,
    -53.00960718622036,
    10.67860214875117,
    13.830962508569485,
    14.062699285335494,
    14.06269928533563,
    15.050610226773092,
    15.050610226773122,
    26.201558602740228,
    38.83524077644998,
    39.21809505430701,
    39.21809505942975,
    43.81784645552356,
    43.81784646212625,
    46.678510279173416,
    53.31823833839705,
    53.31823841924473,
    57.37186941569337
   ],
   [
    -95.64765516020616,
    -53.0774563792447,
    -53.01034842029572,
    -53.010348420295536,
    10.912834204847906,
    13.925819905294398,
    14.044560784779868,
    14.044560784779925,
    15.096352662346579,
    15.096352662346645,
    25.474574753868044,
    38.705896006603275,
    39.14555285928265,
    39.14555286223482,
    43.50014365147018,
    43.50014365772318,
    46.73905406911511,
    53.973148186516276,
    53.973148268952336,
    57.877468626831316
   ],
   [
    -95.64705935219185,
    -53.08206743605446,
    -53.01104691163134,
    -53.01104691163114,
    11.125577678234787,
    14.026345500496245,
    14.026345500496282,
    14.055454045814413,
    15.141056887847842,
    15.141056887847872,
    24.770535502516644,
    38.58292353664543,
    39.08295514478837,
    39.08295514582184,
    43.20651993799199,
    43.2065199408807,
    46.7986326723495,
    54.643170270478116,
    54.643170330451476,
    58.400994096236545
   ],
   [
    -95.64650549056749,
    -53.086330498741255,
    -53.01169437052256,
    -53.01169437052252,
    11.311169515758705,
    14.00864049545881,
    14.008640495458836,
    14.223055390816642,
    15.183756750862209,
    15.183756750862285,
    24.09242692989689,
    38.46818672420279,
    39.029809329256636,
    39.029809341527454,
    42.9384702869719,
    42.93847031396838,
    46.85565372503839,
    55.326681824886315,
    55.32668186183437,
    58.9390125363128
   ],
   [
    -95.64600145921307,
    -53.09021191057161,
    -53.01228129861863,
    -53.01228129861833,
    11.466286850709752,
    13.99194738440079,
    13.991947384400818,
    14.428378609159944,
    15.223570400677401,
    15.223570400677461,
    23.44427283431804,
    38.3633166908547,
    38.985547835995426,
    38.985547848652004,
    42.69742161782137,
    42.69742162507878,
    46.90868960092484,
    56.02162229881086,
    56.02162232836121,
    59.486139589102486
   ],
   [
    -95.64555366990449,
    -53.093665774234076,
    -53.01280495486341,
    -53.01280495486326,
    11.590600949598423,
    13.976687070582647,
    13.976687070582773,
    14.666565265235326,
    15.25971444331922,
    15.259714443319277,
    22.831642211273223,
    38.26972358393682,
    38.94950732316124,
    38.94950732342593,
    42.484744712721856,
    42.48474473667846,
    46.95661684547108,
    56.725080748809155,
    56.7250807892161,
    60.03446776163451
   ],
   [
    -95.64516520042476,
    -53.09665210019008,
    -53.013257085941724,
    -53.013257085941625,
    11.686396811844466,
    13.963211755616102,
    13.963211755616136,
    14.927719010467936,
    15.29150159850774,
    15.291501598507843,
    22.26248525699227,
    38.18859948132062,
    38.92095525078488,
    38.92095526810174,
    42.30179829890209,
    42.30179832625312,
    46.99852306265156,
    57.43248834516483,
    57.43248839106842,
    60.57237419891294
   ],
   [
    -95.6448435016383,
    -53.09914305055387,
    -53.013637351844196,
    -53.01363735184402,
    11.757453938679395,
    13.9518080959166,
    13.951808095916691,
    15.196834943433338,
    15.318335748454519,
    15.3183357484546,
    21.748304144271238,
    38.12092903801629,
    38.89910430034758,
    38.899104313526756,
    42.14986496370597,
    42.149864968126955,
    47.03368456705331,
    58.135753254399596,
    58.13575332270615,
    61.082871258619484
   ],
   [
    -95.6445875883669,
    -53.10110824738125,
    -53.0139336187316,
    -53.01393361873135,
    11.807863045425746,
    13.942708072775012,
    13.942708072775043,
    15.339728395847887,
    15.339728395848011,
    15.45348353271787,
    21.305677992990347,
    38.06750043259486,
    38.88316985471678,
    38.88316985727117,
    42.03020660983209,
    42.030206617467535,
    47.06154694999689,
    58.81903619982478,
    58.81903620131115,
    61.54155440916592
   ],
   [
    -95.64440341022285,
    -53.102527370223726,
    -53.014148940742366,
    -53.01414894074224,
    11.841201717355352,
    13.936084703942193,
    13.936084703942287,
    15.35528999119724,
    15.355289991197303,
    15.671469048035783,
    20.957389950590397,
    38.02891512255744,
    38.8724104540655,
    38.87241046311363,
    41.943862598464506,
    41.94386261363224,
    47.08171558981737,
    59.44768212059129,
    59.4476821331366,
    61.91517223645947
   ],
   [
    -95.64429115465994,
    -53.10338385120638,
    -53.01427774393558,
    -53.0142777439354,
    11.860132378402255,
    13.932062141446373,
    13.932062141446382,
    15.36474127654915,
    15.364741276549188,
    15.820600119931326,
    20.731101229823764,
    38.00559641864472,
    38.86622336553897,
    38.86622337579528,
    41.891695029999234,
    41.891695038728194,
    47.09392193228912,
    59.94106388444978,
    59.94106395183641,
    62.16391600535268
   ],
   [
    -95.64425343639952,
    -53.10366893654352,
    -53.01432126767672,
    -53.01432126767657,
    11.866264519694402,
    13.930713091002152,
    13.930713091002223,
    15.36791026086178,
    15.367910260861805,
    15.874044299434548,
    20.65210859511828,
    37.9977957207597,
    38.86420766016426,
    38.86420766972714,
    41.874241238235605,
    41.87424125875405,
    47.09802421437728,
    60.1428191361105,
    60.1428191690264,
    62.25184972141223
   ]
  ],
  "scf_eigenvalues_ev": [
   [
    -95.65814929184197,
    -53.003247241670984,
    -52.999824392979384,
    -52.99982439297921,
    7.680063991018119,
    13.928837126625945,
    13.986575195981038,
    13.986575195983047,
    14.787423556676332,
    14.787423556742418,
    38.60739197189343,
    40.585796678061264,
    41.60421009895293,
    41.604210098953345,
    45.14128177818971,
    45.14128177819099,
    46.01375649966352,
    49.111335886446945,
    51.54345479070449,
    51.54345479070484
   ],
   [
    -95.65559555804022,
    -53.02153514549075,
    -53.005546903579685,
    -53.00162359824985,
    8.420312335474453,
    13.7766813555287,
    14.104700339583177,
    14.105807050290851,
    14.680531428701121,
    14.845481380775151,
    34.657623503745874,
    37.326756526728005,
    41.29548768191286,
    42.528876899502116,
    44.913064280140446,
    45.551090303361185,
    47.122086086329375,
    49.805733665308345,
    50.345739168518655,
    53.64393047934663
   ],
   [
    -95.65065978880806,
    -53.058977212605534,
    -53.012421940862815,
    -53.00712819892355,
    10.089032503050213,
    13.65237780343166,
    14.092913233939067,
    14.148260543900616,
    14.803266482605107,
    15.099477908136105,
    28.401685654845927,
    36.26158640935715,
    40.27013874393742,
    41.441743284269734,
    43.28840651848999,
    44.56775619385008,
    48.70287873437412,
    49.92227483888464,
    52.679793354398875,
    57.265365236839955
   ],
   [
    -95.64622871817521,
    -53.09266968393492,
    -53.01731690289335,
    -53.01310789435615,
    11.651257989830125,
    13.94439787247228,
    14.016360679200918,
    14.346501282937071,
    15.176106183627924,
    15.640744961199601,
    23.064399678386174,
    36.06751361142602,
    38.814937273637774,
    39.43477204205888,
    42.35773086367089,
    44.00326587094246,
    48.07589299181788,
    55.00621751368472,
    56.85506620986757,
    61.19562392898464
   ],
   [
    -95.64490088528966,
    -53.1027814504562,
    -53.017573235956725,
    -53.016064598225086,
    11.934309036605217,
    13.880577898676469,
    13.978323512430281,
    14.861082568715432,
    15.37009433300297,
    16.40627397909817,
    20.8113763408089,
    36.78536257147283,
    37.797537965490704,
    38.21689995890853,
    43.09323115844827,
    43.38709830081922,
    47.93198544639021,
    57.85275464759266,
    60.20143330525289,
    61.612616959430845
   ],
   [
    -95.64745625210668,
    -53.08338681643674,
    -53.01426828327921,
    -53.013113511342326,
    11.270689059217181,
    13.934504140738047,
    13.988536770544316,
    14.071961598208194,
    15.234340528703344,
    15.254594027009697,
    24.689177400037945,
    37.28888805117223,
    37.72046663971063,
    39.33410904678038,
    43.411247196349294,
    44.87453262311315,
    47.537961442213394,
    52.601186937008386,
    56.60340889903292,
    59.41164513415695
   ],
   [
    -95.65239365350214,
    -53.04568122532465,
    -53.00876942519892,
    -53.00659101671417,
    9.461097879292874,
    13.646171818371228,
    14.134526231934645,
    14.166689007080855,
    14.753389279056188,
    14.947056027792652,
    30.4170748729113,
    37.850121191231196,
    38.48383540372862,
    42.10871333077884,
    43.502904234950236,
    46.86245944801595,
    47.51385426992079,
    49.18745001020573,
    52.15784520883804,
    55.679373682791024
   ],
   [
    -95.65682049552349,
    -53.01165078724717,
    -53.002784108150664,
    -53.00187078786109,
    8.054138147947704,
    13.828433657880739,
    14.065309815968055,
    14.068366693637001,
    14.693655851139471,
    14.834070311026286,
    36.79772968105609,
    39.343287699389485,
    39.386418218682905,
    41.849218706094796,
    45.22688028091617,
    46.89587529342363,
    47.550260803639716,
    48.34904605197925,
    51.59614986182608,
    52.153554445647075
   ],
   [
    -95.65437166531429,
    -53.025410186687914,
    -53.00825614384474,
    -53.00736805952941,
    8.78120259978951,
    13.632868875293974,
    14.213446381473508,
    14.227766445978121,
    14.55306871458739,
    14.920489599935067,
    34.9248831573442,
    37.059778558098564,
    38.011662827536654,
    40.19240635710278,
    43.02942426942547,
    47.98912797989224,
    49.98287745256705,
    50.36636791298347,
    53.47456246062069,
    54.283778915241996
   ],
   [
    -95.65037720370202,
    -53.0508496902418,
    -53.018669389032105,
    -53.011745679354505,
    10.11950060077126,
    13.409273646147014,
    14.096401380037811,
    14.425290781620587,
    14.706735797099828,
    15.155670339583278,
    30.97570503922429,
    33.59270133082083,
    37.66414025284637,
    39.310923213151874,
    42.55028663929202,
    48.0055071750153,
    49.68081659991488,
    53.44295382639853,
    54.65766444243512,
    58.70041794507358
   ],
   [
    -95.64595050536009,
    -53.08080368286767,
    -53.02690949940409,
    -53.018038503887,
    11.781137325709722,
    13.455121456189463,
    13.840423053883342,
    14.339716530662612,
    15.206025289457251,
    15.971562819660312,
    25.24341720704395,
    33.12393324791602,
    34.823263831630705,
    38.83344249414239,
    45.49774941902405,
    47.50298933451228,
    49.30793542345593,
    52.967666937706284,
    58.40966446485938,
    62.905173906366855
   ],
   [
    -95.64368489013826,
    -53.095797424409156,
    -53.03211776293537,
    -53.02056780940766,
    12.348198333738498,
    13.575817315192197,
    14.09970989131367,
    14.235697506670517,
    15.340662358207762,
    17.95623744910645,
    21.0727416734507,
    32.646768590309016,
    33.9008921765179,
    38.932985192343985,
    44.47879814340025,
    48.49180382593704,
    51.91069163400985,
    54.058152980298686,
    57.506844126631634,
    61.88284647492258
   ],
   [
    -95.64491010385099,
    -53.08721371010619,
    -53.03239283587017,
    -53.016619070206076,
    12.132308585307515,
    13.667090164812867,
    13.810529313014111,
    14.270095714497034,
    15.117838799795644,
    16.64545684347083,
    23.589826295084148,
    31.63932835939186,
    35.67315376375331,
    39.99229225247765,
    43.89631712554138,
    47.80312948667581,
    51.21794219146889,
    53.4391770339576,
    57.24226379677742,
    60.25535000750085
   ],
   [
    -95.64890575164975,
    -53.06129303437698,
    -53.02497690951451,
    -53.009832268543114,
    10.715383678977384,
    13.448540145950316,
    13.975252689239129,
    14.403431400952957,
    14.66352363164127,
    15.478856677321042,
    28.98430849886422,
    31.722882638752125,
    38.39780151045752,
    41.804451790845725,
    43.599355749789034,
    45.95626224561188,
    48.1775144122646,
    52.65727497646846,
    55.151643582132735,
    60.24782991169684
   ],
   [
    -95.65333181518331,
    -53.035355910651006,
    -53.01117897187944,
    -53.00501131394479,
    9.12994883290813,
    13.62625451391086,
    14.153242890833265,
    14.23511423484129,
    14.607123872000733,
    14.96831141469574,
    32.70037994117368,
    35.3635037322971,
    40.20940224988727,
    41.893916600296194,
    43.689282720214784,
    46.12845105496422,
    47.2803581435985,
    51.41945487961944,
    52.09708316335363,
    55.98603450226141
   ],
   [
    -95.6477134134549,
    -53.061104860595535,
    -53.02359330433065,
    -53.02314477446538,
    10.946005500721826,
    13.112897739825117,
    14.257125297000526,
    14.723166821877365,
    14.932275947402246,
    15.159709584111347,
    31.62493778880614,
    33.163786728481554,
    33.57014973449782,
    36.22263326929203,
    39.10982094511083,
    53.718248307571265,
    53.850052619623916,
    56.116249461529996,
    57.79514535234217,
    59.953813683009514
   ],
   [
    -95.64423096732543,
    -53.07893891690767,
    -53.03523249221194,
    -53.02850912084345,
    12.023471590029315,
    12.950710773230552,
    14.178092371426942,
    14.919410346689588,
    15.240209327015565,
    16.156228365450612,
    28.305002063378783,
    30.276950606954102,
    30.86366303905819,
    37.35300032874426,
    40.68763288121824,
    51.53445895890175,
    55.76703956557284,
    58.59730300139551,
    60.722436107865065,
    63.3189937931127
   ],
   [
    -95.64196774394439,
    -53.08553777501847,
    -53.04990366334318,
    -53.02994953467371,
    12.664526363967317,
    13.029365179802129,
    13.966847538813665,
    14.746289275243113,
    15.375951905743033,
    18.906591812357753,
    23.29292404385233,
    27.894070150650563,
    31.22099209473806,
    37.71282268396309,
    45.8973121524598,
    49.52156344616466,
    54.207486086051894,
    57.99779409117974,
    59.410667791685334,
    63.16545659665468
   ],
   [
    -95.64225081308408,
    -53.07814373778308,
    -53.05984718105687,
    -53.0247056916531,
    12.927287540435858,
    13.209182298643222,
    13.652865897066702,
    14.6210515332145,
    15.14572082519237,
    19.139292411234976,
    23.169496327753976,
    26.559703724232534,
    32.84470533557393,
    38.68600013712459,
    47.560457563689035,
    51.62052536625654,
    52.37990923327492,
    53.3012761312291,
    57.570850879814294,
    60.91713228523623
   ],
   [
    -95.64491361834057,
    -53.077118774996116,
    -53.04238372800718,
    -53.01664184695132,
    12.240731403794358,
    13.43506737618077,
    13.639678609379821,
    14.487648884366722,
    14.889591131161152,
    16.67806310384892,
    25.8135716803648,
    28.73209311810611,
    35.40585021629073,
    40.432107680578994,
    44.84441987463983,
    48.63365701017478,
    50.022697105467785,
    54.672085557383596,
    57.95550004401317,
    60.12033733852729
   ],
   [
    -95.6483967928427,
    -53.07145057858363,
    -53.01869994619045,
    -53.01111846072854,
    10.924048534344752,
    13.598633312211684,
    13.98460637459783,
    14.199485624892672,
    14.949916056250155,
    15.39150921272024,
    26.677115087728083,
    34.57501688799693,
    38.39284420556941,
    39.99362535110395,
    44.28029730332522,
    45.604048145104414,
    48.82011241728266,
    51.123476858037016,
    55.02331762990132,
    60.08679022255891
   ],
   [
    -95.64207791368976,
    -53.09053709434119,
    -53.03764825245051,
    -53.03577338802483,
    12.092178690071405,
    12.68799255635126,
    15.108095008972775,
    15.20839865029432,
    15.396095720047393,
    16.78161875072365,
    26.80028589235595,
    29.41936688514322,
    30.659985263579397,
    35.199411816223936,
    37.94240586860734,
    57.061493850990786,
    58.72159567893788,
    61.851338435751195,
    63.57077117911253,
    64.58167683133044
   ],
   [
    -95.64075483113142,
    -53.09317190102015,
    -53.045860614613154,
    -53.038165071369505,
    12.30021780513994,
    12.694201456138353,
    14.814800327645976,
    15.190939690392735,
    15.472899066497568,
    19.123780991958842,
    24.60616880324918,
    27.00077601567397,
    29.449407905662827,
    36.645508989477925,
    40.00236446417213,
    54.83576742655345,
    59.773013575048225,
    60.239572962211334,
    64.12480056634828,
    66.24816142227213
   ],
   [
    -95.64103428639686,
    -53.082296998594785,
    -53.05982101928899,
    -53.03252044863505,
    12.703214009809985,
    12.939861766912006,
    14.104182371834627,
    14.887103800080572,
    15.354687121491507,
    20.852452222803795,
    22.811540667457628,
    25.258512416940736,
    30.804743728052888,
    37.51690497137145,
    45.76235673614057,
    50.97045062867582,
    55.879548651621356,
    56.01081702904106,
    60.91248966930566,
    64.06665474885637
   ],
   [
    -95.64275374052514,
    -53.088889032318455,
    -53.04552029659511,
    -53.02330969608523,
    12.672931621681396,
    13.344693817942685,
    13.86252167273749,
    14.435675567375537,
    15.26498664253095,
    19.014552771648244,
    21.403296988037948,
    29.398740031504037,
    33.189638312038646,
    38.77323293837465,
    45.984731724662126,
    50.65747001358768,
    52.94139485125237,
    54.40876587217154,
    56.30841992138395,
    59.967564252211695
   ],
   [
    -95.64490436779883,
    -53.09711988430168,
    -53.02266672277373,
    -53.01655112148764,
    12.008978906380374,
    13.802963826914487,
    14.078439436037957,
    14.327685772855592,
    15.305242249332412,
    16.554229723643132,
    21.826531382311007,
    34.77154585157397,
    36.22934480244953,
    39.101372195402945,
    43.36446102228437,
    45.81733836697187,
    49.51804988904001,
    54.71229928331353,
    59.64119393727613,
    60.55835315635817
   ],
   [
    -95.64075642033482,
    -53.097354910097,
    -53.04096244348568,
    -53.03873741913138,
    12.130590530749696,
    12.590427897049661,
    15.30907243914214,
    15.320879340049643,
    15.48218702537039,
    18.312010985578112,
    24.43191390218494,
    28.92183505737041,
    30.11578020023621,
    35.01417882565,
    37.759761304721245,
    58.13444729434494,
    60.82861443466426,
    63.416178714589414,
    64.34892900128206,
    65.80489032128439
   ],
   [
    -95.64197429221053,
    -53.088295273794444,
    -53.04198654756843,
    -53.03481440573624,
    12.280189869178434,
    12.783488403074854,
    14.55486221725185,
    15.120767767623722,
    15.38208377766584,
    17.532172089338204,
    27.04565522653663,
    27.467767676942685,
    29.924009017901316,
    36.874610426511595,
    40.21950293532233,
    53.310044548843145,
    58.221627471138355,
    61.6979694006524,
    62.279250838271686,
    63.76882062000682
   ],
   [
    -95.64369282975522,
    -53.08561320074815,
    -53.037661429901426,
    -53.024972749620176,
    12.401579601338566,
    13.229587638887445,
    13.829282338148898,
    14.539617893805971,
    15.345491073454745,
    17.15509358910262,
    24.107245138355708,
    31.154692737979463,
    32.05568636546536,
    38.132553726936976,
    46.00410715088278,
    48.16355649954411,
    51.870902265606055,
    55.653076394683104,
    60.91341132706169,
    62.15421309969126
   ],
   [
    -95.64451934517918,
    -53.07784988323307,
    -53.03153950416033,
    -53.03029576177251,
    11.799629440027424,
    12.87042184801062,
    14.641695001224944,
    14.99558469198669,
    15.28256126621788,
    15.509442478637924,
    29.97839714409239,
    30.388836979515983,
    31.70044660062928,
    35.58621297281578,
    38.35798225556234,
    55.5335052428168,
    56.2881727341675,
    59.85479468264907,
    59.896352797919675,
    62.2134953084024
   ],
   [
    -95.64717971598645,
    -53.0659827399985,
    -53.02703780973661,
    -53.02023877982483,
    11.217899795307911,
    13.170868158472455,
    14.012704764712264,
    14.661732696849265,
    14.9959095038644,
    15.450383884300841,
    29.500362386042116,
    32.04766358481116,
    33.95499732444442,
    38.12417701224172,
    41.45604136874773,
    49.801622544477695,
    52.746866057765146,
    55.744895441655764,
    57.68774478111275,
    61.0060587922199
   ],
   [
    -95.65117406445512,
    -53.042727865591566,
    -53.015406429973574,
    -53.0150714960843,
    9.801340867739183,
    13.38063043554537,
    14.250879936682633,
    14.45366969350869,
    14.604354065734814,
    15.034216682802906,
    33.17988028734586,
    34.9738439069872,
    36.64666100883169,
    37.60932339898674,
    40.43639694735838,
    50.87536880317523,
    52.05339609776489,
    52.994816411089516,
    55.52512018037687,
    57.14294183184848
   ],
   [
    -95.65446992446626,
    -53.03181650548549,
    -53.004130909446616,
    -53.00413090944637,
    8.775812059353042,
    13.749298000652102,
    14.115711211767454,
    14.115711211777098,
    14.783710201678726,
    14.783710201734076,
    32.41740353815547,
    39.80651911305894,
    40.14987812836262,
    40.149878128363525,
    46.397948674744704,
    46.719949520027065,
    46.71994952002907,
    49.10434494270145,
    49.104344942703555,
    54.034439622797024
   ],
   [
    -95.65141191494514,
    -53.048343751020525,
    -53.01711436784432,
    -53.00545450197455,
    9.799684655475199,
    13.571595143059211,
    14.097547597869564,
    14.292819695847253,
    14.575999862193912,
    15.16672049564988,
    30.709938986574397,
    33.42264931892632,
    41.62811270579212,
    42.722209447241866,
    43.532818209381965,
    44.18012980794879,
    46.93199473099945,
    50.926285711952474,
    53.52626014551588,
    58.31727909394029
   ],
   [
    -95.64698748803437,
    -53.07067120838835,
    -53.03327383916446,
    -53.01144926000381,
    11.48581729487627,
    13.466206094901827,
    13.85388159963415,
    14.381361776896505,
    14.70639588735225,
    15.94479729330762,
    27.26092185080714,
    30.077261382910937,
    39.01587682391051,
    39.49200062975116,
    45.50315308259961,
    46.196887084441514,
    48.97871266226316,
    52.353495692573105,
    56.371340343094076,
    61.41004693895699
   ],
   [
    -95.64378763770112,
    -53.09008758225113,
    -53.03876929936993,
    -53.01859465838237,
    12.421562687010525,
    13.56941633614831,
    13.915726723057178,
    14.29127337793667,
    15.157572653531954,
    17.651159924054546,
    22.280757674124033,
    30.364058322553667,
    36.130096378611874,
    37.74737384089572,
    46.49237534794434,
    47.175676333518986,
    54.07967066718502,
    54.54184685629453,
    56.19491720921573,
    57.44376039345173
   ],
   [
    -95.6436889558715,
    -53.09196750754505,
    -53.03371088790278,
    -53.02271014034857,
    12.375708559598758,
    13.439045411130571,
    13.949299813747094,
    14.336418679083732,
    15.391413207143337,
    17.541600766985184,
    22.252872096702728,
    31.768946023696678,
    34.41070876171423,
    36.977221009730684,
    47.72959758050764,
    47.99171184742063,
    50.03334101446491,
    53.86127237103711,
    60.665445416643266,
    62.18471861932406
   ],
   [
    -95.64674817521902,
    -53.07257655955113,
    -53.023697028620454,
    -53.021390948540684,
    11.432952035743696,
    13.258827557002455,
    13.940447599494657,
    14.453891966822631,
    15.282903773798074,
    15.507194563278086,
    27.227799906374287,
    34.037629903955555,
    34.131153709704186,
    37.0096123591142,
    44.0964892142752,
    49.556893693444955,
    49.85078222696169,
    53.6112166610043,
    59.075488904496034,
    61.59735573569515
   ],
   [
    -95.64968154982539,
    -53.06000107150642,
    -53.01482954746324,
    -53.01347656179814,
    10.405630082901414,
    13.47162393900618,
    14.05049648722927,
    14.279493999961671,
    14.96113541951642,
    15.125658101518423,
    28.685636598063077,
    35.7918988057559,
    37.057552247932314,
    38.77671756027719,
    44.85761507530316,
    46.96097045400496,
    48.547538868153595,
    51.102152693878836,
    55.51159905061324,
    58.30652861276653
   ],
   [
    -95.64619661896975,
    -53.07225568189336,
    -53.03370481627719,
    -53.01726473005983,
    11.6985673880436,
    13.283606453353777,
    13.792772917368197,
    14.59159220246446,
    14.90903612575077,
    15.982622830056439,
    27.531530448293875,
    30.30070756155248,
    34.55048748489203,
    40.93079771237808,
    43.59537594186664,
    46.746368304607316,
    51.240723556326095,
    55.54654553586453,
    57.25224488349096,
    61.72783664765205
   ],
   [
    -95.64300023262133,
    -53.079732623570685,
    -53.05110424322364,
    -53.02435903132532,
    12.771336966817712,
    13.306855488137963,
    13.487999113362195,
    14.662706993900635,
    15.122687920201878,
    17.91539491499098,
    24.653368653033674,
    27.71200790039038,
    31.78137961494325,
    41.74558405925164,
    44.157588673613596,
    48.383856509933665,
    53.64105080808109,
    56.61779623880765,
    58.232229214006715,
    60.09292409260939
   ],
   [
    -95.64196428300626,
    -53.08423482123767,
    -53.052421787235104,
    -53.02885326671131,
    12.89108398264437,
    13.14257128877578,
    13.718424370879019,
    14.623700365116253,
    15.325281427811912,
    19.84420562714112,
    21.81804770992234,
    28.755424887333866,
    29.938225540792452,
    40.611512537230844,
    45.297271749020126,
    49.899985775609764,
    54.02876788310998,
    54.631450657570205,
    58.360010797116196,
    63.62540174828263
   ],
   [
    -95.64369633846204,
    -53.07995827326105,
    -53.042200715582375,
    -53.02599176558619,
    12.400572449610637,
    13.111562753449455,
    13.757537232727238,
    14.813262055997347,
    15.156930532194526,
    16.95372831763184,
    26.369415968943432,
    29.180472930506426,
    30.916038317456838,
    40.19048149939852,
    43.389415980217684,
    47.795335711512784,
    54.88744631569214,
    58.1941271334368,
    60.19050795531391,
    60.95461730563476
   ],
   [
    -95.64404045029283,
    -53.08185077085281,
    -53.03534006848918,
    -53.027456937097575,
    12.179814203384703,
    13.041399887819553,
    14.030902593682153,
    14.671012087434438,
    15.389250116705112,
    16.508461131453238,
    26.060260411993767,
    30.59269456543666,
    32.64463014062129,
    36.352513233201165,
    43.343034113533925,
    51.3889819678544,
    52.057564436104094,
    56.93722608184494,
    62.79406893573288,
    64.0744345549421
   ],
   [
    -95.64178530406848,
    -53.08408414612687,
    -53.0493785517905,
    -53.033683519079226,
    12.595770440320385,
    12.973774261874372,
    13.982537149603921,
    14.953181652928029,
    15.347907006682584,
    18.537641916209804,
    25.536884939768445,
    27.59577546453594,
    28.428122650031238,
    39.68854107904086,
    43.165124531869566,
    49.24828962450137,
    57.72672101812274,
    58.38679009056161,
    61.01076677437196,
    63.84118447823283
   ],
   [
    -95.64074725007839,
    -53.07558819447098,
    -53.06374340828239,
    -53.03819383236949,
    12.828121821384135,
    13.214904326257354,
    13.657969201495149,
    14.783438007807822,
    15.468286174017452,
    21.746792184130225,
    23.355180530123516,
    25.669632142521873,
    26.700923056667218,
    42.69378879747242,
    45.7306965039358,
    47.243277457486975,
    51.871397587194885,
    61.12972125027664,
    63.39362723027811,
    66.25328821964493
   ],
   [
    -95.64153870848189,
    -53.078642610180566,
    -53.05849289437267,
    -53.032570144712594,
    12.907081621482991,
    13.217131720969302,
    13.536105700339355,
    14.765822286151174,
    15.33363232685049,
    19.7061614546153,
    23.816509533705137,
    27.025262852028288,
    28.45558325478605,
    42.652933272626655,
    44.38124283604068,
    47.86031043971317,
    53.797090444801555,
    57.727647791894604,
    60.91640867422961,
    63.36769149564393
   ],
   [
    -95.64085163426599,
    -53.089250614141,
    -53.05244891812583,
    -53.034615578075524,
    12.450741762059494,
    12.77964727722856,
    14.548384730450403,
    15.062275540225633,
    15.404072867071786,
    19.786321274990033,
    24.61337028725625,
    24.96722387954385,
    31.16858637009563,
    35.83062582517394,
    42.6095443761428,
    54.54999921787904,
    56.1510895592435,
    59.664346702529876,
    60.9627047959752,
    65.65327987924485
   ],
   [
    -95.64075043319606,
    -53.08546176947661,
    -53.05380095285228,
    -53.038127454382995,
    12.580053848420231,
    12.90306835458378,
    14.20216254598571,
    14.978808605402124,
    15.469347499887554,
    20.33295702524441,
    24.91292798746125,
    25.18436190450218,
    28.017136543459774,
    39.438146524989705,
    43.03981244258803,
    50.67858928715072,
    55.663144508563924,
    60.50078209736611,
    64.10803057221781,
    66.05570111431643
   ],
   [
    -95.64197126149467,
    -53.08720648863192,
    -53.04590887796239,
    -53.03210147043453,
    12.430076461078508,
    12.868194786073092,
    14.329288850466313,
    14.894431186752502,
    15.42602015013228,
    18.06529828494399,
    25.22050516284268,
    27.337457849027874,
    31.671083433161503,
    35.99404695107365,
    42.8484924680693,
    53.07275263306014,
    54.28857245833659,
    60.91089275640021,
    61.620987192450016,
    63.33030321316205
   ],
   [
    -95.6492704231964,
    -53.07210246922072,
    -53.01022261272634,
    -53.01022261272623,
    10.617325695634127,
    13.81159589913967,
    14.066486621116736,
    14.066486621125993,
    15.038432038250404,
    15.038432038296069,
    26.386390259549415,
    38.86832447075725,
    39.23767049280712,
    39.23767049280836,
    43.90069400460419,
    43.90069400460953,
    46.66332453107527,
    53.156900270187435,
    53.15690027019355,
    57.24841997668868
   ],
   [
    -95.64672035284956,
    -53.08123823892631,
    -53.02484195721142,
    -53.0120298508507,
    11.552955370251183,
    13.742074101693039,
    13.897286316708023,
    14.17148580480096,
    14.954318413813068,
    15.848211297602157,
    24.97837053086688,
    32.979262168156126,
    39.23144926039784,
    39.233813090263,
    43.98172555122648,
    44.99746661766311,
    51.14410075898377,
    51.84962305514849,
    54.886842226607655,
    62.41608219494361
   ],
   [
    -95.64352845355235,
    -53.0791484896481,
    -53.05166512960318,
    -53.0191929193459,
    12.66217505596095,
    13.456729499522698,
    13.582492787929867,
    14.490072256665618,
    14.977766381400718,
    17.68029964954895,
    24.356021385591852,
    27.475922221160488,
    35.78121872838319,
    37.70257310263267,
    48.40811567037978,
    48.48685596040152,
    51.96520936876619,
    54.21566868325574,
    56.57951742099381,
    59.258410885017256
   ],
   [
    -95.64156040622788,
    -53.078196666273996,
    -53.063803712680695,
    -53.02750313964634,
    12.859133158635629,
    13.050550735408612,
    13.90369323180115,
    14.739357708181405,
    15.227216545857942,
    20.67451826000703,
    21.972234689435805,
    25.75269036516733,
    33.11916374772433,
    36.53743928869786,
    48.972207693067396,
    51.233607444314366,
    52.03451477941333,
    55.610109970823586,
    57.4919011340904,
    62.34202889302239
   ],
   [
    -95.64549609257016,
    -53.090452721121395,
    -53.02126868059224,
    -53.018654663283705,
    11.891944108042106,
    13.730644377086744,
    13.98293415056974,
    14.166431844076403,
    15.358761601379646,
    16.09482879683651,
    23.309541140366417,
    35.22336419136749,
    35.666607393701135,
    37.58160556995867,
    45.99671812118894,
    46.16049110863017,
    49.01566800528771,
    52.22069257964201,
    60.15066588625352,
    62.19599848890894
   ],
   [
    -95.6432404280791,
    -53.08827158340936,
    -53.04146437682401,
    -53.023117552630524,
    12.578119789255501,
    13.385386549227661,
    13.776140435569292,
    14.446469156957813,
    15.266997905934062,
    18.012565629678658,
    22.51607356659189,
    30.60376770384788,
    32.10291841401043,
    40.49753231477343,
    44.151489425827265,
    50.42381537470938,
    51.561371949228686,
    55.349193880201,
    57.0235400577481,
    60.9462580453028
   ],
   [
    -95.64127425420646,
    -53.07584284078097,
    -53.06450627415048,
    -53.031984317465735,
    12.967895561158809,
    13.10821040180413,
    13.669118686409043,
    14.735329323233506,
    15.334660957415,
    21.038799118143302,
    22.323867214390948,
    25.970792781701935,
    29.576985459396983,
    40.58247060214441,
    46.86301974075511,
    49.102666464170426,
    52.18350931131604,
    56.79324912475824,
    61.23115169188618,
    63.09580404057063
   ],
   [
    -95.64230587177694,
    -53.08761505758066,
    -53.0486669225123,
    -53.02581720559992,
    12.700004000103593,
    13.187937581890226,
    13.91794224143782,
    14.550283451931588,
    15.332559315468155,
    19.391312754683344,
    21.581612685285357,
    28.487913352231306,
    33.5537327993292,
    36.67093862703543,
    48.88690582894296,
    49.519637272917116,
    50.82495564011874,
    57.413214721064506,
    57.88343295029775,
    59.91792572437366
   ],
   [
    -95.64559027964317,
    -53.100488266297305,
    -53.014526098932734,
    -53.01452609893261,
    11.771442771778494,
    13.948659383800837,
    13.948659383843276,
    15.262932597574215,
    15.323493438197007,
    15.323493438217135,
    21.629832929323715,
    38.10621731978259,
    38.894447010870486,
    38.894447010871644,
    42.116704976746306,
    42.1167049767501,
    47.04117267186575,
    58.30921492132965,
    58.30921492133327,
    61.20346693970201
   ],
   [
    -95.64426823373952,
    -53.09904345815599,
    -53.02615710252802,
    -53.01749490956553,
    12.154835942323386,
    13.73997467976362,
    14.100128850027343,
    14.369684887027592,
    15.308969377478936,
    17.32561008239297,
    20.937087524861433,
    33.59241462634024,
    36.81651117654826,
    37.874187319846904,
    44.61954581775021,
    45.53663675597922,
    50.48526659740622,
    57.11206025814052,
    57.54558037271434,
    59.36545426769659
   ]
  ],
  "scf_kpoint_weights": [
   0.0078125,
   0.0234375,
   0.0234375,
   0.0234375,
   0.0234375,
   0.0234375,
   0.0234375,
   0.0234375,
   0.0234375,
   0.046875,
   0.046875,
   0.046875,
   0.046875,
   0.046875,
   0.046875,
   0.0234375,
   0.046875,
   0.046875,
   0.046875,
   0.046875,
   0.046875,
   0.0234375,
   0.046875,
   0.046875,
   0.046875,
   0.046875,
   0.0234375,
   0.046875,
   0.046875,
   0.0234375,
   0.046875,
   0.0234375,
   0.0078125,
   0.0234375,
   0.0234375,
   0.0234375,
   0.0234375,
   0.0234375,
   0.0234375,
   0.046875,
   0.046875,
   0.046875,
   0.046875,
   0.0234375,
   0.046875,
   0.046875,
   0.046875,
   0.0234375,
   0.046875,
   0.0234375,
   0.0078125,
   0.0234375,
   0.0234375,
   0.0234375,
   0.0234375,
   0.046875,
   0.046875,
   0.0234375,
   0.0078125,
   0.0234375
  ],
  "fermi_energy_ev": 16.91242693138314
 },
 "reference": {
  "band_eigenvalues_ev": [
   [
    -95.6584,
    -52.9989,
    -52.9989,
    -52.9989,
    7.5382,
    13.9597,
    13.9597,
    13.9597,
    14.7984,
    14.7984,
    39.5203,
    42.0604,
    42.0604,
    42.0604,
    44.4811,
    44.4811,
    44.4811,
    48.2933,
    53.1087,
    53.1087
   ],
   [
    -95.6583,
    -52.9992,
    -52.999,
    -52.999,
    7.5517,
    13.9557,
    13.963,
    13.963,
    14.7947,
    14.7999,
    39.467,
    41.8707,
    41.8707,
    41.9992,
    44.5632,
    44.6781,
    44.6781,
    48.3453,
    52.6497,
    53.1327
   ],
   [
    -95.6582,
    -53.0,
    -52.9994,
    -52.9994,
    7.5921,
    13.9435,
    13.9726,
    13.9726,
    14.7837,
    14.8044,
    39.3168,
    41.4189,
    41.4189,
    41.8248,
    44.7996,
    45.1516,
    45.1516,
    48.4657,
    51.7991,
    53.2049
   ],
   [
    -95.6579,
    -53.0014,
    -52.9999,
    -52.9999,
    7.6594,
    13.9233,
    13.9887,
    13.9887,
    14.7654,
    14.8117,
    39.0932,
    40.8553,
    40.8553,
    41.5596,
    45.1667,
    45.7511,
    45.7511,
    48.5124,
    51.0315,
    53.3257
   ],
   [
    -95.6576,
    -53.0034,
    -53.0007,
    -53.0007,
    7.7533,
    13.8954,
    14.0111,
    14.0111,
    14.7404,
    14.8219,
    38.8219,
    40.2489,
    40.2489,
    41.2294,
    45.6386,
    46.4068,
    46.4068,
    48.1882,
    50.7015,
    53.4957
   ],
   [
    -95.6572,
    -53.0058,
    -53.0016,
    -53.0016,
    7.8734,
    13.8602,
    14.0398,
    14.0398,
    14.709,
    14.8348,
    38.5239,
    39.6279,
    39.6279,
    40.8566,
    46.1937,
    47.0896,
    47.0896,
    47.4114,
    50.8934,
    53.716
   ],
   [
    -95.6567,
    -53.0087,
    -53.0028,
    -53.0028,
    8.0193,
    13.818,
    14.0746,
    14.0746,
    14.6718,
    14.8503,
    38.2146,
    39.0049,
    39.0049,
    40.4572,
    46.4228,
    46.8162,
    47.786,
    47.786,
    51.3594,
    53.9878
   ],
   [
    -95.6561,
    -53.0121,
    -53.0041,
    -53.0041,
    8.1904,
    13.7695,
    14.1155,
    14.1155,
    14.6298,
    14.8683,
    37.904,
    38.3865,
    38.3865,
    40.0407,
    45.3682,
    47.4955,
    48.4879,
    48.4879,
    51.948,
    54.3124
   ],
   [
    -95.6554,
    -53.0158,
    -53.0056,
    -53.0056,
    8.3859,
    13.7153,
    14.1621,
    14.1621,
    14.584,
    14.8885,
    37.599,
    37.7768,
    37.7768,
    39.6107,
    44.3041,
    48.224,
    49.1902,
    49.1902,
    52.5997,
    54.6912
   ],
   [
    -95.6547,
    -53.02,
    -53.0073,
    -53.0073,
    8.6048,
    13.6559,
    14.2143,
    14.2143,
    14.5357,
    14.9108,
    37.1784,
    37.1784,
    37.3039,
    39.1639,
    43.2605,
    48.9967,
    49.8893,
    49.8893,
    53.2864,
    55.1254
   ],
   [
    -95.6539,
    -53.0244,
    -53.009,
    -53.009,
    8.8459,
    13.5922,
    14.2719,
    14.2719,
    14.4865,
    14.9348,
    36.5934,
    36.5934,
    37.0214,
    38.6894,
    42.2624,
    49.8099,
    50.5824,
    50.5824,
    53.9914,
    55.6159
   ],
   [
    -95.653,
    -53.0291,
    -53.0109,
    -53.0109,
    9.1073,
    13.5248,
    14.3344,
    14.3344,
    14.4386,
    14.9605,
    36.0233,
    36.0233,
    36.7531,
    38.1666,
    41.3389,
    50.6611,
    51.2681,
    51.2681,
    54.7028,
    55.9871
   ],
   [
    -95.6521,
    -53.0341,
    -53.0129,
    -53.0129,
    9.387,
    13.4546,
    14.3945,
    14.4015,
    14.4015,
    14.9874,
    35.4698,
    35.4698,
    36.5003,
    37.5675,
    40.5233,
    51.5484,
    51.946,
    51.946,
    55.4112,
    56.1185
   ],
   [
    -95.6512,
    -53.0392,
    -53.0149,
    -53.0149,
    9.682,
    13.3824,
    14.3576,
    14.4728,
    14.4728,
    15.0153,
    34.9341,
    34.9341,
    36.2633,
    36.8695,
    39.8419,
    52.4701,
    52.6169,
    52.6169,
    56.1089,
    56.2615
   ],
   [
    -95.6503,
    -53.0444,
    -53.017,
    -53.017,
    9.9882,
    13.309,
    14.3322,
    14.5476,
    14.5476,
    15.0439,
    34.4176,
    34.4176,
    36.0423,
    36.0722,
    39.2973,
    53.2826,
    53.2826,
    53.4252,
    56.416,
    56.7893
   ],
   [
    -95.6493,
    -53.0496,
    -53.0191,
    -53.0191,
    10.3003,
    13.2353,
    14.3241,
    14.6254,
    14.6254,
    15.0729,
    33.9216,
    33.9216,
    35.1988,
    35.8373,
    38.868,
    53.9455,
    53.9455,
    54.4126,
    56.5817,
    57.4472
   ],
   [
    -95.6484,
    -53.0548,
    -53.0213,
    -53.0213,
    10.6111,
    13.162,
    14.3408,
    14.7055,
    14.7055,
    15.1019,
    33.4474,
    33.4474,
    34.2787,
    35.6481,
    38.5257,
    54.6084,
    54.6084,
    55.4315,
    56.7584,
    58.0786
   ],
   [
    -95.6475,
    -53.06,
    -53.0233,
    -53.0233,
    10.9113,
    13.0899,
    14.3916,
    14.7871,
    14.7871,
    15.1308,
    32.9965,
    32.9965,
    33.3359,
    35.4743,
    38.2473,
    55.2744,
    55.2744,
    56.4811,
    56.9453,
    58.6807
   ],
   [
    -95.6465,
    -53.065,
    -53.0254,
    -53.0254,
    11.1897,
    13.0199,
    14.4876,
    14.8693,
    14.8693,
    15.159,
    32.3867,
    32.5702,
    32.5702,
    35.3157,
    38.017,
    55.9459,
    55.9459,
    57.1418,
    57.5607,
    59.2519
   ],
   [
    -95.6457,
    -53.0699,
    -53.0274,
    -53.0274,
    11.4346,
    12.9526,
    14.64,
    14.9512,
    14.9512,
    15.1864,
    31.4422,
    32.17,
    32.17,
    35.1717,
    37.8243,
    56.6255,
    56.6255,
    57.3465,
    58.6695,
    59.7915
   ],
   [
    -95.6448,
    -53.0745,
    -53.0293,
    -53.0293,
    11.637,
    12.8887,
    14.8572,
    15.0317,
    15.0317,
    15.2126,
    30.5103,
    31.7973,
    31.7973,
    35.042,
    37.6624,
    57.3148,
    57.3148,
    57.558,
    59.8069,
    60.2993
   ],
   [
    -95.644,
    -53.0788,
    -53.031,
    -53.031,
    11.793,
    12.8288,
    15.1096,
    15.1096,
    15.1416,
    15.2373,
    29.5973,
    31.4538,
    31.4538,
    34.9262,
    37.5261,
    57.7742,
    58.0154,
    58.0154,
    60.7753,
    60.9718
   ],
   [
    -95.6433,
    -53.0828,
    -53.0327,
    -53.0327,
    11.9054,
    12.7737,
    15.1839,
    15.1839,
    15.2602,
    15.4883,
    28.709,
    31.1409,
    31.1409,
    34.8238,
    37.4119,
    57.9923,
    58.7284,
    58.7284,
    61.2191,
    62.1634
   ],
   [
    -95.6426,
    -53.0865,
    -53.0342,
    -53.0342,
    11.9813,
    12.7237,
    15.2532,
    15.2532,
    15.2812,
    15.8862,
    27.8516,
    30.8602,
    30.8602,
    34.7344,
    37.3169,
    58.2086,
    59.4545,
    59.4545,
    61.6295,
    63.3801
   ],
   [
    -95.642,
    -53.0897,
    -53.0355,
    -53.0355,
    12.0295,
    12.6794,
    15.2998,
    15.3164,
    15.3164,
    16.3212,
    27.0327,
    30.6132,
    30.6132,
    34.6577,
    37.2388,
    58.4186,
    60.1942,
    60.1942,
    62.0042,
    64.6199
   ],
   [
    -95.6415,
    -53.0925,
    -53.0367,
    -53.0367,
    12.0582,
    12.6412,
    15.316,
    15.3723,
    15.3723,
    16.7759,
    26.2628,
    30.4014,
    30.4014,
    34.5934,
    37.1757,
    58.6164,
    60.9476,
    60.9476,
    62.3394,
    65.8795
   ],
   [
    -95.6411,
    -53.0948,
    -53.0376,
    -53.0376,
    12.074,
    12.6094,
    15.3295,
    15.4198,
    15.4198,
    17.23,
    25.5571,
    30.2261,
    30.2261,
    34.5411,
    37.1261,
    58.7951,
    61.7147,
    61.7147,
    62.6295,
    67.1526
   ],
   [
    -95.6408,
    -53.0967,
    -53.0384,
    -53.0384,
    12.0819,
    12.5844,
    15.3401,
    15.4579,
    15.4579,
    17.6563,
    24.9387,
    30.0883,
    30.0883,
    34.5007,
    37.0887,
    58.9467,
    62.4951,
    62.4951,
    62.8676,
    67.4043
   ],
   [
    -95.6405,
    -53.098,
    -53.0389,
    -53.0389,
    12.0852,
    12.5664,
    15.3478,
    15.4857,
    15.4857,
    18.0179,
    24.4416,
    29.9893,
    29.9893,
    34.472,
    37.0627,
    59.0629,
    63.0457,
    63.2877,
    63.2877,
    66.6132
   ],
   [
    -95.6404,
    -53.0988,
    -53.0393,
    -53.0393,
    12.0864,
    12.5555,
    15.3525,
    15.5027,
    15.5027,
    18.2672,
    24.1116,
    29.9295,
    29.9295,
    34.4548,
    37.0473,
    59.1363,
    63.1563,
    64.0881,
    64.0881,
    65.7776
   ],
   [
    -95.6403,
    -53.0991,
    -53.0394,
    -53.0394,
    12.0867,
    12.5519,
    15.354,
    15.5084,
    15.5084,
    18.3573,
    23.9947,
    29.9095,
    29.9095,
    34.4491,
    37.0423,
    59.1614,
    63.1938,
    64.7577,
    64.7577,
    65.096
   ],
   [
    -95.6403,
    -53.099,
    -53.0394,
    -53.0394,
    12.0883,
    12.5528,
    15.3528,
    15.5016,
    15.5084,
    18.3671,
    23.9959,
    29.8844,
    29.894,
    34.4783,
    37.0652,
    59.1247,
    63.0544,
    64.7584,
    64.9434,
    64.9684
   ],
   [
    -95.6403,
    -53.0989,
    -53.0395,
    -53.0394,
    12.0931,
    12.5556,
    15.3492,
    15.4818,
    15.5084,
    18.396,
    23.9995,
    29.8109,
    29.848,
    34.5642,
    37.1333,
    59.0129,
    62.7611,
    64.6427,
    64.7607,
    65.11
   ],
   [
    -95.6403,
    -53.0987,
    -53.0397,
    -53.0394,
    12.1011,
    12.5604,
    15.3432,
    15.4495,
    15.5084,
    18.4432,
    24.0055,
    29.6941,
    29.7733,
    34.7018,
    37.2449,
    58.8227,
    62.4546,
    64.2057,
    64.7645,
    65.1274
   ],
   [
    -95.6403,
    -53.0984,
    -53.04,
    -53.0394,
    12.1123,
    12.567,
    15.3349,
    15.4061,
    15.5084,
    18.5077,
    24.014,
    29.5406,
    29.6727,
    34.8844,
    37.397,
    58.5529,
    62.1912,
    63.7085,
    64.7698,
    65.1514
   ],
   [
    -95.6403,
    -53.0981,
    -53.0404,
    -53.0394,
    12.1265,
    12.5755,
    15.3242,
    15.3529,
    15.5084,
    18.5879,
    24.0249,
    29.3574,
    29.5495,
    35.1049,
    37.5865,
    58.2084,
    61.9875,
    63.1765,
    64.7765,
    65.1819
   ],
   [
    -95.6403,
    -53.0976,
    -53.0408,
    -53.0394,
    12.1437,
    12.5859,
    15.2914,
    15.3112,
    15.5084,
    18.6825,
    24.0383,
    29.1512,
    29.4072,
    35.3568,
    37.8096,
    57.8001,
    61.8428,
    62.6229,
    64.7847,
    65.2185
   ],
   [
    -95.6403,
    -53.0971,
    -53.0414,
    -53.0394,
    12.1639,
    12.5983,
    15.2232,
    15.2959,
    15.5085,
    18.7897,
    24.0543,
    28.9273,
    29.2494,
    35.6346,
    38.0628,
    57.3419,
    61.7488,
    62.0556,
    64.7942,
    65.2608
   ],
   [
    -95.6403,
    -53.0965,
    -53.042,
    -53.0395,
    12.1868,
    12.6126,
    15.1495,
    15.2785,
    15.5085,
    18.9085,
    24.0729,
    28.6903,
    29.0792,
    35.934,
    38.3428,
    56.8472,
    61.4793,
    61.6954,
    64.805,
    65.3082
   ],
   [
    -95.6403,
    -53.0958,
    -53.0426,
    -53.0395,
    12.2124,
    12.6288,
    15.0715,
    15.259,
    15.5085,
    19.0373,
    24.0942,
    28.4434,
    28.8998,
    36.2515,
    38.6463,
    56.3269,
    60.8975,
    61.6739,
    64.8171,
    65.3598
   ],
   [
    -95.6403,
    -53.0951,
    -53.0434,
    -53.0395,
    12.2405,
    12.6469,
    14.9904,
    15.2374,
    15.5086,
    19.1754,
    24.1183,
    28.1896,
    28.7136,
    36.5844,
    38.9706,
    55.7894,
    60.3124,
    61.6773,
    64.8304,
    65.4146
   ],
   [
    -95.6403,
    -53.0943,
    -53.0442,
    -53.0395,
    12.2709,
    12.667,
    14.9071,
    15.2139,
    15.5086,
    19.3215,
    24.1453,
    27.9307,
    28.5231,
    36.9307,
    39.3134,
    55.2407,
    59.7259,
    61.7008,
    64.8448,
    65.4713
   ],
   [
    -95.6403,
    -53.0934,
    -53.0451,
    -53.0395,
    12.3033,
    12.6891,
    14.8222,
    15.1887,
    15.5086,
    19.4752,
    24.1753,
    27.6684,
    28.33,
    37.2888,
    39.6724,
    54.6853,
    59.1393,
    61.7407,
    64.8602,
    65.528
   ],
   [
    -95.6403,
    -53.0924,
    -53.046,
    -53.0396,
    12.3377,
    12.7131,
    14.7365,
    15.1618,
    15.5087,
    19.6355,
    24.2083,
    27.404,
    28.136,
    37.6575,
    40.0457,
    54.1262,
    58.5539,
    61.7944,
    64.8764,
    65.5825
   ],
   [
    -95.6403,
    -53.0914,
    -53.047,
    -53.0396,
    12.3736,
    12.7391,
    14.6505,
    15.1334,
    15.5087,
    19.8021,
    24.2444,
    27.1385,
    27.9426,
    38.0357,
    40.4316,
    53.5658,
    57.9707,
    61.8602,
    64.8933,
    65.6315
   ],
   [
    -95.6403,
    -53.0903,
    -53.0481,
    -53.0396,
    12.4109,
    12.7672,
    14.5646,
    15.1039,
    15.5087,
    19.9744,
    24.2839,
    26.8726,
    27.7508,
    38.4229,
    40.8287,
    53.0056,
    57.3906,
    61.9367,
    64.9109,
    65.6713
   ],
   [
    -95.6403,
    -53.0892,
    -53.0493,
    -53.0396,
    12.4491,
    12.7973,
    14.4791,
    15.0733,
    15.5088,
    20.1521,
    24.3268,
    26.6069,
    27.5616,
    38.8182,
    41.2353,
    52.4469,
    56.8146,
    62.0228,
    64.9289,
    65.6971
   ],
   [
    -95.6403,
    -53.088,
    -53.0504,
    -53.0397,
    12.488,
    12.8294,
    14.3944,
    15.0419,
    15.5088,
    20.3348,
    24.3732,
    26.3419,
    27.3758,
    39.2214,
    41.6501,
    51.8907,
    56.2436,
    62.1178,
    64.9471,
    65.7035
   ],
   [
    -95.6403,
    -53.0868,
    -53.0517,
    -53.0397,
    12.5272,
    12.8635,
    14.3108,
    15.0102,
    15.5089,
    20.5223,
    24.4233,
    26.078,
    27.1942,
    39.6321,
    42.0717,
    51.3376,
    55.6787,
    62.2211,
    64.9653,
    65.6855
   ],
   [
    -95.6403,
    -53.0855,
    -53.053,
    -53.0397,
    12.5662,
    12.8998,
    14.2284,
    14.9783,
    15.5089,
    20.7143,
    24.4771,
    25.8156,
    27.0172,
    40.0498,
    42.4984,
    50.7883,
    55.1211,
    62.3323,
    64.9834,
    65.6395
   ],
   [
    -95.6403,
    -53.0842,
    -53.0543,
    -53.0397,
    12.6045,
    12.9381,
    14.1474,
    14.9468,
    15.5089,
    20.9105,
    24.5348,
    25.5549,
    26.8453,
    40.4745,
    42.9284,
    50.2431,
    54.5724,
    62.4508,
    65.0011,
    65.5641
   ],
   [
    -95.6403,
    -53.0828,
    -53.0557,
    -53.0398,
    12.6417,
    12.9785,
    14.068,
    14.9159,
    15.509,
    21.1109,
    24.5964,
    25.2962,
    26.6791,
    40.9058,
    43.3597,
    49.7024,
    54.0344,
    62.5764,
    65.0182,
    65.461
   ],
   [
    -95.6403,
    -53.0814,
    -53.0571,
    -53.0398,
    12.6772,
    13.021,
    13.9903,
    14.8863,
    15.509,
    21.3152,
    24.6621,
    25.0395,
    26.5188,
    41.3437,
    43.7894,
    49.1664,
    53.5096,
    62.7088,
    65.0344,
    65.3341
   ],
   [
    -95.6403,
    -53.0799,
    -53.0585,
    -53.0398,
    12.7104,
    13.0657,
    13.9143,
    14.8584,
    15.509,
    21.5234,
    24.7316,
    24.7852,
    26.3649,
    41.7879,
    44.214,
    48.6354,
    53.0016,
    62.8476,
    65.0494,
    65.1885
   ],
   [
    -95.6403,
    -53.0785,
    -53.06,
    -53.0398,
    12.7408,
    13.1124,
    13.8403,
    14.8327,
    15.5091,
    21.7353,
    24.5333,
    24.8051,
    26.2178,
    42.2385,
    44.6284,
    48.1096,
    52.5151,
    62.9926,
    65.029,
    65.0631
   ],
   [
    -95.6403,
    -53.077,
    -53.0615,
    -53.0398,
    12.7679,
    13.1614,
    13.7681,
    14.8098,
    15.5091,
    21.9507,
    24.2839,
    24.8819,
    26.0782,
    42.6953,
    45.0256,
    47.5891,
    52.0572,
    63.1434,
    64.86,
    65.0751
   ],
   [
    -95.6403,
    -53.0754,
    -53.063,
    -53.0398,
    12.7909,
    13.2124,
    13.698,
    14.7902,
    15.5091,
    22.1697,
    24.0372,
    24.9615,
    25.947,
    43.1581,
    45.395,
    47.0739,
    51.6382,
    63.2998,
    64.685,
    65.0853
   ],
   [
    -95.6403,
    -53.0739,
    -53.0646,
    -53.0399,
    12.8094,
    13.2656,
    13.6299,
    14.7743,
    15.5091,
    22.3921,
    23.7933,
    25.0419,
    25.8263,
    43.6271,
    45.7216,
    46.5644,
    51.2731,
    63.4613,
    64.5068,
    65.0935
   ],
   [
    -95.6403,
    -53.0724,
    -53.0661,
    -53.0399,
    12.8231,
    13.321,
    13.5639,
    14.7627,
    15.5091,
    22.6178,
    23.5522,
    25.1188,
    25.7204,
    44.102,
    45.9845,
    46.0604,
    50.9827,
    63.6275,
    64.3276,
    65.0994
   ],
   [
    -95.6403,
    -53.0708,
    -53.0677,
    -53.0399,
    12.8314,
    13.3785,
    13.5,
    14.7555,
    15.5091,
    22.8467,
    23.314,
    25.1817,
    25.6402,
    44.5829,
    45.5621,
    46.1583,
    50.7925,
    63.798,
    64.1489,
    65.103
   ],
   [
    -95.6403,
    -53.0692,
    -53.0692,
    -53.0399,
    12.8342,
    13.4382,
    13.4382,
    14.7531,
    15.5091,
    23.0788,
    23.0788,
    25.2082,
    25.6079,
    45.0696,
    45.0696,
    46.2195,
    50.7258,
    63.972,
    63.972,
    65.1042
   ],
   [
    -95.6403,
    -53.07,
    -53.0685,
    -53.0398,
    12.8338,
    13.4077,
    13.4688,
    14.7537,
    15.5087,
    22.9635,
    23.1815,
    25.2087,
    25.6255,
    44.8071,
    45.3158,
    46.2225,
    50.7445,
    63.8161,
    64.0546,
    65.1667
   ],
   [
    -95.6403,
    -53.0708,
    -53.0677,
    -53.0398,
    12.8326,
    13.3773,
    13.5,
    14.7555,
    15.5076,
    22.8514,
    23.2555,
    25.2037,
    25.6853,
    44.5171,
    45.5648,
    46.2256,
    50.7988,
    63.5637,
    64.1254,
    65.3155
   ],
   [
    -95.6403,
    -53.0715,
    -53.067,
    -53.0397,
    12.8308,
    13.3469,
    13.5318,
    14.7584,
    15.5056,
    22.7424,
    23.3021,
    25.1884,
    25.7905,
    44.2078,
    45.8167,
    46.224,
    50.8853,
    63.2618,
    64.1826,
    65.5044
   ],
   [
    -95.6403,
    -53.0722,
    -53.0664,
    -53.0395,
    12.8282,
    13.3166,
    13.5639,
    14.7623,
    15.5029,
    22.6366,
    23.3246,
    25.1647,
    25.936,
    43.8841,
    46.0713,
    46.2163,
    51.0004,
    62.9343,
    64.2236,
    65.7093
   ],
   [
    -95.6403,
    -53.0729,
    -53.0657,
    -53.0394,
    12.8251,
    13.2867,
    13.5964,
    14.7672,
    15.4994,
    22.5342,
    23.3274,
    25.136,
    26.1136,
    43.5496,
    46.2026,
    46.3288,
    51.1407,
    62.5924,
    64.2456,
    65.9181
   ],
   [
    -95.6403,
    -53.0736,
    -53.0652,
    -53.0391,
    12.8213,
    13.2573,
    13.6293,
    14.773,
    15.4951,
    22.4351,
    23.3149,
    25.1049,
    26.3163,
    43.2067,
    46.1837,
    46.589,
    51.3029,
    62.2416,
    64.245,
    66.1228
   ],
   [
    -95.6404,
    -53.0742,
    -53.0646,
    -53.0389,
    12.8169,
    13.2284,
    13.6623,
    14.7795,
    15.4901,
    22.3394,
    23.2912,
    25.0731,
    26.5383,
    42.8575,
    46.1605,
    46.8521,
    51.484,
    61.8852,
    64.218,
    66.3166
   ],
   [
    -95.6404,
    -53.0749,
    -53.0641,
    -53.0385,
    12.8119,
    13.2002,
    13.6955,
    14.7867,
    15.4844,
    22.2472,
    23.2593,
    25.0415,
    26.7752,
    42.5036,
    46.1341,
    47.1179,
    51.6815,
    61.5252,
    64.1604,
    66.4927
   ],
   [
    -95.6404,
    -53.0755,
    -53.0637,
    -53.0382,
    12.8064,
    13.1729,
    13.7288,
    14.7945,
    15.4779,
    22.1585,
    23.2219,
    25.0107,
    27.0239,
    42.1465,
    46.1053,
    47.3865,
    51.8932,
    61.1631,
    64.069,
    66.5827
   ],
   [
    -95.6404,
    -53.0761,
    -53.0633,
    -53.0378,
    12.8004,
    13.1465,
    13.7621,
    14.8028,
    15.4707,
    22.0734,
    23.1807,
    24.981,
    27.2819,
    41.7872,
    46.0749,
    47.6578,
    52.1172,
    60.7997,
    63.942,
    66.4519
   ],
   [
    -95.6404,
    -53.0766,
    -53.063,
    -53.0374,
    12.7939,
    13.1212,
    13.7952,
    14.8115,
    15.4629,
    21.9919,
    23.1374,
    24.9526,
    27.5472,
    41.4268,
    46.0436,
    47.9319,
    52.3519,
    60.4358,
    63.7796,
    66.344
   ],
   [
    -95.6405,
    -53.0772,
    -53.0627,
    -53.037,
    12.787,
    13.0971,
    13.8281,
    14.8205,
    15.4545,
    21.9142,
    23.0931,
    24.9256,
    27.8185,
    41.0663,
    46.0121,
    48.2087,
    52.596,
    60.0721,
    63.5846,
    66.2585
   ],
   [
    -95.6405,
    -53.0777,
    -53.0624,
    -53.0365,
    12.7796,
    13.0743,
    13.8607,
    14.8296,
    15.4455,
    21.8403,
    23.0485,
    24.9002,
    28.0945,
    40.7063,
    45.9807,
    48.4882,
    52.8483,
    59.7089,
    63.361,
    66.1929
   ],
   [
    -95.6405,
    -53.0782,
    -53.0622,
    -53.0361,
    12.7718,
    13.0529,
    13.8928,
    14.8388,
    15.436,
    21.7702,
    23.0045,
    24.8762,
    28.3741,
    40.3478,
    45.9499,
    48.7703,
    53.1078,
    59.3466,
    63.114,
    66.1436
   ],
   [
    -95.6405,
    -53.0786,
    -53.062,
    -53.0356,
    12.7638,
    13.0329,
    13.9243,
    14.8481,
    15.4261,
    21.704,
    22.9615,
    24.8538,
    28.6564,
    39.9916,
    45.9199,
    49.0551,
    53.3737,
    58.9857,
    62.848,
    66.1071
   ],
   [
    -95.6405,
    -53.079,
    -53.0618,
    -53.0352,
    12.7554,
    13.0145,
    13.9551,
    14.8572,
    15.4159,
    21.6418,
    22.9199,
    24.833,
    28.9406,
    39.6384,
    45.8911,
    49.3424,
    53.6453,
    58.6264,
    62.5674,
    66.0804
   ],
   [
    -95.6406,
    -53.0794,
    -53.0617,
    -53.0347,
    12.7469,
    12.9976,
    13.985,
    14.8661,
    15.4054,
    21.5836,
    22.8802,
    24.8137,
    29.2255,
    39.2891,
    45.8637,
    49.6321,
    53.9217,
    58.2689,
    62.2757,
    66.0609
   ],
   [
    -95.6406,
    -53.0798,
    -53.0615,
    -53.0343,
    12.7383,
    12.9823,
    14.0138,
    14.8747,
    15.3948,
    21.5294,
    22.8425,
    24.7959,
    29.5103,
    38.9447,
    45.8378,
    49.9242,
    54.2025,
    57.9136,
    61.9758,
    66.0468
   ],
   [
    -95.6406,
    -53.0802,
    -53.0615,
    -53.0338,
    12.7297,
    12.9685,
    14.0413,
    14.883,
    15.3842,
    21.4794,
    22.8072,
    24.7796,
    29.7938,
    38.6064,
    45.8135,
    50.2186,
    54.487,
    57.5606,
    61.67,
    66.0365
   ],
   [
    -95.6406,
    -53.0805,
    -53.0614,
    -53.0334,
    12.7213,
    12.9562,
    14.0675,
    14.8908,
    15.3738,
    21.4336,
    22.7744,
    24.7648,
    30.0746,
    38.2755,
    45.7911,
    50.515,
    54.7744,
    57.2104,
    61.3603,
    66.029
   ],
   [
    -95.6406,
    -53.0808,
    -53.0613,
    -53.0331,
    12.7132,
    12.9453,
    14.092,
    14.8981,
    15.3636,
    21.3919,
    22.7444,
    24.7515,
    30.351,
    37.9537,
    45.7706,
    50.8133,
    55.064,
    56.8632,
    61.0485,
    66.0235
   ],
   [
    -95.6406,
    -53.081,
    -53.0613,
    -53.0327,
    12.7055,
    12.9358,
    14.1147,
    14.9048,
    15.3538,
    21.3546,
    22.7171,
    24.7396,
    30.6208,
    37.6433,
    45.752,
    51.1129,
    55.3549,
    56.5196,
    60.7363,
    66.0195
   ],
   [
    -95.6406,
    -53.0813,
    -53.0612,
    -53.0324,
    12.6984,
    12.9276,
    14.1354,
    14.9109,
    15.3446,
    21.3215,
    22.6928,
    24.7292,
    30.8811,
    37.347,
    45.7355,
    51.4133,
    55.646,
    56.1802,
    60.4255,
    66.0165
   ],
   [
    -95.6407,
    -53.0815,
    -53.0612,
    -53.0321,
    12.6919,
    12.9207,
    14.1538,
    14.9163,
    15.3362,
    21.2928,
    22.6716,
    24.7202,
    31.1284,
    37.0685,
    45.7211,
    51.7137,
    55.846,
    55.9354,
    60.1181,
    66.0143
   ],
   [
    -95.6407,
    -53.0816,
    -53.0612,
    -53.0319,
    12.6863,
    12.9149,
    14.1699,
    14.9209,
    15.3287,
    21.2684,
    22.6535,
    24.7126,
    31.3579,
    36.8127,
    45.7089,
    52.0124,
    55.5185,
    56.2206,
    59.8173,
    66.0127
   ],
   [
    -95.6407,
    -53.0818,
    -53.0611,
    -53.0317,
    12.6815,
    12.9103,
    14.1833,
    14.9248,
    15.3224,
    21.2484,
    22.6386,
    24.7064,
    31.5634,
    36.5856,
    45.6988,
    52.3065,
    55.2009,
    56.4971,
    59.5277,
    66.0115
   ],
   [
    -95.6407,
    -53.0819,
    -53.0611,
    -53.0315,
    12.6777,
    12.9067,
    14.1939,
    14.9278,
    15.3172,
    21.2329,
    22.6269,
    24.7016,
    31.7373,
    36.3949,
    45.691,
    52.5901,
    54.8989,
    56.7569,
    59.2576,
    66.0107
   ],
   [
    -95.6407,
    -53.082,
    -53.0611,
    -53.0314,
    12.675,
    12.9042,
    14.2016,
    14.93,
    15.3135,
    21.2217,
    22.6186,
    24.6982,
    31.8709,
    36.2493,
    45.6853,
    52.85,
    54.6258,
    56.9846,
    59.0224,
    66.0101
   ],
   [
    -95.6407,
    -53.082,
    -53.0611,
    -53.0313,
    12.6733,
    12.9027,
    14.2063,
    14.9313,
    15.3112,
    21.2151,
    22.6136,
    24.6961,
    31.9556,
    36.1574,
    45.682,
    53.0545,
    54.4134,
    57.1513,
    58.8512,
    66.0098
   ],
   [
    -95.6407,
    -53.082,
    -53.0611,
    -53.0313,
    12.6728,
    12.9022,
    14.2078,
    14.9318,
    15.3104,
    21.2128,
    22.6119,
    24.6955,
    31.9847,
    36.1259,
    45.6808,
    53.1387,
    54.3266,
    57.2149,
    58.786,
    66.0097
   ],
   [
    -95.6409,
    -53.0787,
    -53.0643,
    -53.0298,
    12.7623,
    12.9546,
    14.077,
    14.8675,
    15.2701,
    21.6695,
    21.8375,
    24.8549,
    32.394,
    36.272,
    46.9788,
    52.5039,
    53.4889,
    56.389,
    58.1215,
    65.3955
   ],
   [
    -95.6411,
    -53.0753,
    -53.0672,
    -53.0282,
    12.8436,
    13.0068,
    13.9576,
    14.8047,
    15.2266,
    21.0894,
    22.1452,
    25.0438,
    32.8338,
    36.434,
    48.3014,
    51.8946,
    52.6744,
    55.5752,
    57.4891,
    64.8071
   ],
   [
    -95.6413,
    -53.0717,
    -53.0699,
    -53.0266,
    12.9042,
    13.0654,
    13.8503,
    14.7446,
    15.18,
    20.3734,
    22.6393,
    25.2626,
    33.3026,
    36.6142,
    49.6419,
    51.3117,
    51.8834,
    54.7745,
    56.8939,
    64.2447
   ],
   [
    -95.6416,
    -53.0723,
    -53.0679,
    -53.0249,
    12.9296,
    13.1385,
    13.7555,
    14.6882,
    15.1306,
    19.6945,
    23.1513,
    25.5127,
    33.7991,
    36.8144,
    50.7556,
    50.9887,
    51.1161,
    53.9878,
    56.3464,
    63.7081
   ],
   [
    -95.642,
    -53.0741,
    -53.0641,
    -53.0232,
    12.9162,
    13.223,
    13.6731,
    14.6365,
    15.0785,
    19.0573,
    23.6806,
    25.7957,
    34.322,
    37.0366,
    50.2265,
    50.3727,
    52.3099,
    53.216,
    55.8767,
    63.026
   ],
   [
    -95.6425,
    -53.0754,
    -53.0601,
    -53.0215,
    12.8639,
    13.3123,
    13.6033,
    14.5902,
    15.0241,
    18.4668,
    24.2271,
    26.1133,
    34.8701,
    37.2822,
    49.6534,
    49.7243,
    52.4601,
    53.4751,
    55.6139,
    62.2779
   ],
   [
    -95.6429,
    -53.0762,
    -53.0561,
    -53.0198,
    12.77,
    13.4023,
    13.5459,
    14.5498,
    14.9676,
    17.9279,
    24.7905,
    26.4667,
    35.4425,
    37.5528,
    48.9585,
    49.2489,
    51.7209,
    53.9998,
    56.04,
    61.5385
   ],
   [
    -95.6435,
    -53.0763,
    -53.0521,
    -53.0181,
    12.6314,
    13.4911,
    13.5006,
    14.516,
    14.9093,
    17.4446,
    25.3707,
    26.857,
    36.0382,
    37.8496,
    48.2882,
    48.8,
    50.9995,
    53.8335,
    57.2024,
    60.8098
   ],
   [
    -95.6441,
    -53.0757,
    -53.0482,
    -53.0165,
    12.4461,
    13.467,
    13.5774,
    14.4889,
    14.8496,
    17.0194,
    25.9674,
    27.2846,
    36.6563,
    38.1734,
    47.6425,
    48.3772,
    50.2969,
    53.4896,
    58.5809,
    60.0935
   ],
   [
    -95.6448,
    -53.0745,
    -53.0442,
    -53.0149,
    12.2154,
    13.4447,
    13.6602,
    14.4687,
    14.7889,
    16.6519,
    26.5807,
    27.7497,
    37.296,
    38.5251,
    47.0219,
    47.98,
    49.6141,
    53.1196,
    59.3909,
    59.9841
   ],
   [
    -95.6455,
    -53.0726,
    -53.0403,
    -53.0133,
    11.9436,
    13.4331,
    13.7389,
    14.4555,
    14.7275,
    16.3386,
    27.2105,
    28.2522,
    37.9568,
    38.9047,
    46.4265,
    47.6079,
    48.9522,
    52.7575,
    58.7025,
    60.4691
   ],
   [
    -95.6463,
    -53.07,
    -53.0365,
    -53.0118,
    11.6383,
    13.4314,
    13.8127,
    14.4491,
    14.6658,
    16.0735,
    27.8566,
    28.7913,
    38.6379,
    39.3123,
    45.8568,
    47.2603,
    48.3126,
    52.4138,
    58.0287,
    60.1163
   ],
   [
    -95.6472,
    -53.0668,
    -53.0328,
    -53.0104,
    11.309,
    13.439,
    13.8809,
    14.4493,
    14.6042,
    15.8492,
    28.519,
    29.3664,
    39.3389,
    39.7473,
    45.3131,
    46.9365,
    47.6963,
    52.0925,
    57.3686,
    59.726
   ],
   [
    -95.648,
    -53.063,
    -53.0292,
    -53.009,
    10.9651,
    13.4549,
    13.9428,
    14.4556,
    14.5432,
    15.6583,
    29.1976,
    29.9764,
    40.0591,
    40.2085,
    44.7959,
    46.636,
    47.1048,
    51.7959,
    56.7207,
    59.3191
   ],
   [
    -95.6489,
    -53.0587,
    -53.0257,
    -53.0077,
    10.6155,
    13.4782,
    13.9976,
    14.4677,
    14.4832,
    15.4944,
    29.8922,
    30.6199,
    40.6939,
    40.798,
    44.3058,
    46.358,
    46.5395,
    51.525,
    56.0815,
    58.8878
   ],
   [
    -95.6498,
    -53.054,
    -53.0224,
    -53.0066,
    10.2677,
    13.5079,
    14.0445,
    14.4245,
    14.4848,
    15.3531,
    30.6026,
    31.2958,
    41.2009,
    41.555,
    43.8433,
    46.0022,
    46.102,
    51.2811,
    55.4453,
    58.4188
   ],
   [
    -95.6508,
    -53.0489,
    -53.0193,
    -53.0055,
    9.9279,
    13.543,
    14.0826,
    14.3677,
    14.5064,
    15.231,
    31.3285,
    32.0026,
    41.7256,
    42.3288,
    43.4094,
    45.495,
    45.8671,
    51.065,
    54.8032,
    57.8947
   ],
   [
    -95.6517,
    -53.0436,
    -53.0164,
    -53.0044,
    9.6009,
    13.5822,
    14.1109,
    14.3132,
    14.5316,
    15.1264,
    32.0693,
    32.7387,
    42.2628,
    43.0049,
    43.1161,
    45.0224,
    45.6528,
    50.878,
    54.142,
    57.2971
   ],
   [
    -95.6526,
    -53.0381,
    -53.0137,
    -53.0035,
    9.2906,
    13.6244,
    14.1284,
    14.2613,
    14.5596,
    15.0387,
    32.8243,
    33.5027,
    42.631,
    42.8054,
    43.892,
    44.6107,
    45.4583,
    50.7214,
    53.4447,
    56.6123
   ],
   [
    -95.6535,
    -53.0326,
    -53.0112,
    -53.0027,
    9.0002,
    13.6684,
    14.1347,
    14.2124,
    14.5895,
    14.9673,
    33.5923,
    34.2927,
    42.2892,
    43.344,
    44.0823,
    44.8348,
    45.2831,
    50.596,
    52.6941,
    55.84
   ],
   [
    -95.6543,
    -53.0272,
    -53.0089,
    -53.002,
    8.7319,
    13.713,
    14.1299,
    14.167,
    14.6204,
    14.9117,
    34.3716,
    35.1069,
    41.9814,
    43.7348,
    43.8661,
    45.1266,
    45.6483,
    50.5006,
    51.8795,
    55.0003
   ],
   [
    -95.6551,
    -53.022,
    -53.0068,
    -53.0013,
    8.4879,
    13.7569,
    14.1154,
    14.1254,
    14.6513,
    14.8707,
    35.1592,
    35.9429,
    41.7104,
    43.3964,
    44.3553,
    44.9882,
    46.5049,
    50.4281,
    51.0032,
    54.1343
   ],
   [
    -95.6558,
    -53.0171,
    -53.005,
    -53.0007,
    8.2695,
    13.7989,
    14.0878,
    14.0934,
    14.6812,
    14.8422,
    35.9503,
    36.7981,
    41.4804,
    43.0907,
    44.7906,
    44.8673,
    47.3819,
    50.0792,
    50.3535,
    53.3087
   ],
   [
    -95.6565,
    -53.0126,
    -53.0034,
    -53.0002,
    8.0781,
    13.838,
    14.0547,
    14.067,
    14.7094,
    14.8234,
    36.7362,
    37.6684,
    41.2984,
    42.8218,
    44.7635,
    45.1453,
    48.2753,
    49.1272,
    50.2102,
    52.6339
   ],
   [
    -95.657,
    -53.0086,
    -53.002,
    -52.9998,
    7.9146,
    13.873,
    14.0261,
    14.0395,
    14.7348,
    14.8118,
    37.5009,
    38.5483,
    41.1774,
    42.5917,
    44.6765,
    45.3868,
    48.1668,
    49.1822,
    49.8964,
    52.2565
   ],
   [
    -95.6575,
    -53.0052,
    -53.0009,
    -52.9995,
    7.7799,
    13.9031,
    14.0025,
    14.0134,
    14.7567,
    14.805,
    38.2129,
    39.4285,
    41.142,
    42.4018,
    44.6057,
    45.476,
    47.2175,
    49.4167,
    50.0986,
    52.2185
   ],
   [
    -95.6579,
    -53.0025,
    -53.0,
    -52.9992,
    7.6745,
    13.9274,
    13.9839,
    13.991,
    14.7745,
    14.8013,
    38.8154,
    40.292,
    41.2357,
    42.253,
    44.551,
    45.3735,
    46.3017,
    48.9268,
    51.0162,
    52.4084
   ],
   [
    -95.6582,
    -53.0005,
    -52.9994,
    -52.9991,
    7.5989,
    13.9452,
    13.9705,
    13.974,
    14.7877,
    14.7995,
    39.2367,
    41.1028,
    41.4978,
    42.1462,
    44.5122,
    45.0762,
    45.4577,
    48.5606,
    51.9127,
    52.7021
   ],
   [
    -95.6583,
    -52.9993,
    -52.999,
    -52.999,
    7.5534,
    13.9561,
    13.9624,
    13.9634,
    14.7957,
    14.7986,
    39.4565,
    41.769,
    41.8621,
    42.0818,
    44.4889,
    44.6874,
    44.776,
    48.3563,
    52.7117,
    52.9838
   ],
   [
    -95.6584,
    -52.9989,
    -52.9989,
    -52.9989,
    7.5382,
    13.9597,
    13.9597,
    13.9597,
    14.7984,
    14.7984,
    39.5203,
    42.0604,
    42.0604,
    42.0604,
    44.4811,
    44.4811,
    44.4811,
    48.2933,
    53.1087,
    53.1087
   ],
   [
    -95.6584,
    -52.9992,
    -52.999,
    -52.999,
    7.5483,
    13.9575,
    13.9617,
    13.9617,
    14.7976,
    14.7976,
    39.4777,
    41.82,
    42.0196,
    42.0196,
    44.5367,
    44.5367,
    44.7191,
    48.3357,
    52.9221,
    52.9221
   ],
   [
    -95.6582,
    -53.0001,
    -52.9991,
    -52.9991,
    7.5787,
    13.9509,
    13.9677,
    13.9677,
    14.7952,
    14.7952,
    39.3265,
    41.3182,
    41.9072,
    41.9072,
    44.6932,
    44.6932,
    45.2203,
    48.4798,
    52.4883,
    52.4883
   ],
   [
    -95.6581,
    -53.0015,
    -52.9993,
    -52.9993,
    7.6291,
    13.9399,
    13.9774,
    13.9774,
    14.7913,
    14.7913,
    38.9997,
    40.8409,
    41.7454,
    41.7454,
    44.9279,
    44.9279,
    45.7209,
    48.7705,
    51.9599,
    51.9599
   ],
   [
    -95.6578,
    -53.0035,
    -52.9996,
    -52.9996,
    7.6996,
    13.925,
    13.9904,
    13.9904,
    14.7864,
    14.7864,
    38.451,
    40.5216,
    41.5549,
    41.5549,
    45.2181,
    45.2181,
    46.0914,
    49.2491,
    51.4037,
    51.4037
   ],
   [
    -95.6575,
    -53.006,
    -53.0,
    -53.0,
    7.7898,
    13.9065,
    14.0064,
    14.0064,
    14.7809,
    14.7809,
    37.7338,
    40.34,
    41.351,
    41.351,
    45.5461,
    45.5461,
    46.3075,
    49.9032,
    50.8475,
    50.8475
   ],
   [
    -95.6571,
    -53.009,
    -53.0004,
    -53.0004,
    7.8995,
    13.8849,
    14.0245,
    14.0245,
    14.7754,
    14.7754,
    36.9285,
    40.2292,
    41.1432,
    41.1432,
    45.8971,
    45.8971,
    46.4087,
    50.3072,
    50.3072,
    50.6696
   ],
   [
    -95.6566,
    -53.0125,
    -53.001,
    -53.001,
    8.0284,
    13.8608,
    14.0441,
    14.0441,
    14.7706,
    14.7706,
    36.0832,
    40.1477,
    40.9375,
    40.9375,
    46.2546,
    46.2546,
    46.4422,
    49.7986,
    49.7986,
    51.4736
   ],
   [
    -95.6561,
    -53.0164,
    -53.0016,
    -53.0016,
    8.1759,
    13.8349,
    14.064,
    14.064,
    14.7677,
    14.7677,
    35.2212,
    40.0751,
    40.7376,
    40.7376,
    46.4413,
    46.5917,
    46.5917,
    49.3478,
    49.3478,
    52.2419
   ],
   [
    -95.6556,
    -53.0207,
    -53.0022,
    -53.0022,
    8.3414,
    13.8081,
    14.083,
    14.083,
    14.7676,
    14.7676,
    34.3546,
    40.0012,
    40.5457,
    40.5457,
    46.4264,
    46.8529,
    46.8529,
    49.01,
    49.01,
    52.9121
   ],
   [
    -95.655,
    -53.0253,
    -53.0029,
    -53.0029,
    8.5243,
    13.7813,
    14.0998,
    14.0998,
    14.7716,
    14.7716,
    33.4898,
    39.9207,
    40.3633,
    40.3633,
    46.4099,
    46.9381,
    46.9381,
    48.8848,
    48.8848,
    53.4641
   ],
   [
    -95.6544,
    -53.0302,
    -53.0036,
    -53.0036,
    8.7236,
    13.7556,
    14.1133,
    14.1133,
    14.7808,
    14.7808,
    32.631,
    39.8307,
    40.1913,
    40.1913,
    46.3992,
    46.7873,
    46.7873,
    49.0323,
    49.0323,
    53.9274
   ],
   [
    -95.6537,
    -53.0354,
    -53.0044,
    -53.0044,
    8.9382,
    13.7326,
    14.1223,
    14.1223,
    14.796,
    14.796,
    31.7807,
    39.7302,
    40.0302,
    40.0302,
    46.3985,
    46.4755,
    46.4755,
    49.3774,
    49.3774,
    54.3439
   ],
   [
    -95.653,
    -53.0407,
    -53.0052,
    -53.0052,
    9.1666,
    13.7136,
    14.1263,
    14.1263,
    14.8176,
    14.8176,
    30.9409,
    39.6195,
    39.8804,
    39.8804,
    46.0953,
    46.0953,
    46.4096,
    49.8279,
    49.8279,
    54.7432
   ],
   [
    -95.6523,
    -53.0462,
    -53.006,
    -53.006,
    9.4069,
    13.7007,
    14.1252,
    14.1252,
    14.8456,
    14.8456,
    30.1132,
    39.4997,
    39.7419,
    39.7419,
    45.6935,
    45.6935,
    46.4328,
    50.337,
    50.337,
    55.1426
   ],
   [
    -95.6516,
    -53.0517,
    -53.0069,
    -53.0069,
    9.6569,
    13.6962,
    14.1191,
    14.1191,
    14.8793,
    14.8793,
    29.2989,
    39.3724,
    39.6148,
    39.6148,
    45.2908,
    45.2908,
    46.4671,
    50.8844,
    50.8844,
    55.5521
   ],
   [
    -95.6509,
    -53.0572,
    -53.0077,
    -53.0077,
    9.9134,
    13.703,
    14.109,
    14.109,
    14.9178,
    14.9178,
    28.4992,
    39.2399,
    39.4991,
    39.4991,
    44.8974,
    44.8974,
    46.511,
    51.4604,
    51.4604,
    55.9773
   ],
   [
    -95.6502,
    -53.0626,
    -53.0085,
    -53.0085,
    10.1726,
    13.7247,
    14.0955,
    14.0955,
    14.96,
    14.96,
    27.7155,
    39.1046,
    39.3945,
    39.3945,
    44.5186,
    44.5186,
    46.5623,
    52.06,
    52.06,
    56.4215
   ],
   [
    -95.6495,
    -53.0679,
    -53.0093,
    -53.0093,
    10.4296,
    13.7656,
    14.0797,
    14.0797,
    15.0045,
    15.0045,
    26.9491,
    38.9689,
    39.3009,
    39.3009,
    44.1579,
    44.1579,
    46.6189,
    52.6799,
    52.6799,
    56.8863
   ],
   [
    -95.6488,
    -53.0731,
    -53.0101,
    -53.0101,
    10.6785,
    13.8307,
    14.0623,
    14.0623,
    15.0502,
    15.0502,
    26.2014,
    38.8353,
    39.218,
    39.218,
    43.8178,
    43.8178,
    46.6785,
    53.3182,
    53.3182,
    57.3718
   ],
   [
    -95.6482,
    -53.078,
    -53.0109,
    -53.0109,
    10.9128,
    13.9256,
    14.0442,
    14.0442,
    15.0959,
    15.0959,
    25.4745,
    38.7059,
    39.1455,
    39.1455,
    43.5001,
    43.5001,
    46.739,
    53.9731,
    53.9731,
    57.8774
   ],
   [
    -95.6476,
    -53.0826,
    -53.0116,
    -53.0116,
    11.1255,
    14.026,
    14.026,
    14.0552,
    15.1406,
    15.1406,
    24.7704,
    38.5829,
    39.0829,
    39.0829,
    43.2065,
    43.2065,
    46.7986,
    54.6431,
    54.6431,
    58.4009
   ],
   [
    -95.647,
    -53.0868,
    -53.0122,
    -53.0122,
    11.311,
    14.0083,
    14.0083,
    14.2229,
    15.1833,
    15.1833,
    24.0923,
    38.4682,
    39.0297,
    39.0297,
    42.9384,
    42.9384,
    46.8556,
    55.3266,
    55.3266,
    58.939
   ],
   [
    -95.6465,
    -53.0907,
    -53.0128,
    -53.0128,
    11.4661,
    13.9916,
    13.9916,
    14.4282,
    15.2232,
    15.2232,
    23.4441,
    38.3633,
    38.9855,
    38.9855,
    42.6973,
    42.6973,
    46.9086,
    56.0216,
    56.0216,
    59.4861
   ],
   [
    -95.6461,
    -53.0942,
    -53.0133,
    -53.0133,
    11.5904,
    13.9763,
    13.9763,
    14.6664,
    15.2593,
    15.2593,
    22.8315,
    38.2697,
    38.9494,
    38.9494,
    42.4847,
    42.4847,
    46.9565,
    56.725,
    56.725,
    60.0344
   ],
   [
    -95.6457,
    -53.0972,
    -53.0138,
    -53.0138,
    11.6862,
    13.9628,
    13.9628,
    14.9276,
    15.2911,
    15.2911,
    22.2623,
    38.1886,
    38.9209,
    38.9209,
    42.3017,
    42.3017,
    46.9984,
    57.4324,
    57.4324,
    60.5723
   ],
   [
    -95.6454,
    -53.0996,
    -53.0141,
    -53.0141,
    11.7572,
    13.9514,
    13.9514,
    15.1968,
    15.3179,
    15.3179,
    21.7481,
    38.121,
    38.899,
    38.899,
    42.1498,
    42.1498,
    47.0336,
    58.1357,
    58.1357,
    61.0828
   ],
   [
    -95.6451,
    -53.1016,
    -53.0144,
    -53.0144,
    11.8076,
    13.9423,
    13.9423,
    15.3393,
    15.3393,
    15.4534,
    21.3055,
    38.0675,
    38.8831,
    38.8831,
    42.0301,
    42.0301,
    47.0615,
    58.819,
    58.819,
    61.5415
   ],
   [
    -95.6449,
    -53.103,
    -53.0147,
    -53.0147,
    11.841,
    13.9357,
    13.9357,
    15.3549,
    15.3549,
    15.6714,
    20.9572,
    38.0289,
    38.8723,
    38.8723,
    41.9438,
    41.9438,
    47.0816,
    59.4476,
    59.4476,
    61.9152
   ],
   [
    -95.6448,
    -53.1039,
    -53.0148,
    -53.0148,
    11.8599,
    13.9317,
    13.9317,
    15.3643,
    15.3643,
    15.8206,
    20.7309,
    38.0056,
    38.8662,
    38.8662,
    41.8916,
    41.8916,
    47.0938,
    59.941,
    59.941,
    62.1639
   ],
   [
    -95.6448,
    -53.1042,
    -53.0148,
    -53.0148,
    11.866,
    13.9303,
    13.9303,
    15.3675,
    15.3675,
    15.874,
    20.6519,
    37.9978,
    38.8641,
    38.8641,
    41.8742,
    41.8742,
    47.0979,
    60.1428,
    60.1428,
    62.2518
   ]
  ],
  "scf_eigenvalues_ev": [
   [
    -95.658,
    -53.003,
    -52.9996,
    -52.9996,
    7.6801,
    13.929,
    13.9868,
    13.9868,
    14.7876,
    14.7876,
    38.6075,
    40.5858,
    41.6043,
    41.6043,
    45.1414,
    45.1414,
    46.0138,
    49.1113,
    51.5435,
    51.5435
   ],
   [
    -95.6554,
    -53.0213,
    -53.0053,
    -53.0014,
    8.4204,
    13.7769,
    14.1049,
    14.106,
    14.6807,
    14.8457,
    34.6577,
    37.3268,
    41.2955,
    42.5289,
    44.9131,
    45.5512,
    47.1222,
    49.8058,
    50.3458,
    53.644
   ],
   [
    -95.6505,
    -53.0588,
    -53.0122,
    -53.0069,
    10.0891,
    13.6526,
    14.0931,
    14.1485,
    14.8035,
    15.0997,
    28.4018,
    36.2617,
    40.2702,
    41.4418,
    43.2885,
    44.5678,
    48.7029,
    49.9223,
    52.6799,
    57.2654
   ],
   [
    -95.646,
    -53.0925,
    -53.0171,
    -53.0129,
    11.6514,
    13.9446,
    14.0166,
    14.3466,
    15.1763,
    15.6409,
    23.0645,
    36.0676,
    38.815,
    39.4348,
    42.3578,
    44.0033,
    48.076,
    55.0063,
    56.8551,
    61.1957
   ],
   [
    -95.6447,
    -53.1026,
    -53.0174,
    -53.0159,
    11.9345,
    13.8808,
    13.9785,
    14.8613,
    15.3703,
    16.4064,
    20.8115,
    36.7854,
    37.7976,
    38.217,
    43.0933,
    43.3872,
    47.9321,
    57.8528,
    60.2015,
    61.6127
   ],
   [
    -95.6473,
    -53.0832,
    -53.0141,
    -53.0129,
    11.2708,
    13.9347,
    13.9887,
    14.0722,
    15.2346,
    15.2548,
    24.6893,
    37.289,
    37.7205,
    39.3342,
    43.4113,
    44.8746,
    47.538,
    52.6013,
    56.6035,
    59.4117
   ],
   [
    -95.6522,
    -53.0455,
    -53.0086,
    -53.0064,
    9.4612,
    13.6464,
    14.1347,
    14.1669,
    14.7536,
    14.9473,
    30.4172,
    37.8502,
    38.4839,
    42.1088,
    43.503,
    46.8625,
    47.5139,
    49.1875,
    52.1579,
    55.6794
   ],
   [
    -95.6566,
    -53.0114,
    -53.0026,
    -53.0017,
    8.0542,
    13.8286,
    14.0655,
    14.0686,
    14.6939,
    14.8343,
    36.7978,
    39.3434,
    39.3865,
    41.8493,
    45.227,
    46.8959,
    47.5503,
    48.3491,
    51.5962,
    52.1536
   ],
   [
    -95.6542,
    -53.0252,
    -53.0081,
    -53.0072,
    8.7813,
    13.6331,
    14.2137,
    14.228,
    14.5533,
    14.9207,
    34.925,
    37.0598,
    38.0117,
    40.1925,
    43.0295,
    47.9892,
    49.9829,
    50.3664,
    53.4746,
    54.2838
   ],
   [
    -95.6502,
    -53.0506,
    -53.0185,
    -53.0115,
    10.1196,
    13.4095,
    14.0966,
    14.4255,
    14.7069,
    15.1559,
    30.9758,
    33.5928,
    37.6642,
    39.311,
    42.5503,
    48.0056,
    49.6809,
    53.443,
    54.6577,
    58.7005
   ],
   [
    -95.6458,
    -53.0806,
    -53.0267,
    -53.0178,
    11.7812,
    13.4553,
    13.8406,
    14.3399,
    15.2062,
    15.9717,
    25.2435,
    33.124,
    34.8233,
    38.8335,
    45.4978,
    47.503,
    49.308,
    52.9677,
    58.4097,
    62.9052
   ],
   [
    -95.6435,
    -53.0956,
    -53.0319,
    -53.0204,
    12.3484,
    13.576,
    14.0999,
    14.2359,
    15.3409,
    17.9564,
    21.0729,
    32.6468,
    33.901,
    38.933,
    44.4789,
    48.4919,
    51.9108,
    54.0582,
    57.5069,
    61.8829
   ],
   [
    -95.6447,
    -53.087,
    -53.0322,
    -53.0164,
    12.1324,
    13.6673,
    13.8107,
    14.2703,
    15.1181,
    16.6456,
    23.5899,
    31.6394,
    35.6732,
    39.9923,
    43.8964,
    47.8032,
    51.218,
    53.4392,
    57.2423,
    60.2554
   ],
   [
    -95.6487,
    -53.0611,
    -53.0248,
    -53.0096,
    10.7154,
    13.4487,
    13.9755,
    14.4036,
    14.6637,
    15.4791,
    28.9844,
    31.723,
    38.3979,
    41.8045,
    43.5994,
    45.9563,
    48.1776,
    52.6573,
    55.1517,
    60.2479
   ],
   [
    -95.6531,
    -53.0352,
    -53.011,
    -53.0048,
    9.13,
    13.6265,
    14.1535,
    14.2353,
    14.6073,
    14.9685,
    32.7005,
    35.3636,
    40.2095,
    41.894,
    43.6893,
    46.1285,
    47.2804,
    51.4195,
    52.0971,
    55.9861
   ],
   [
    -95.6475,
    -53.0609,
    -53.0234,
    -53.0229,
    10.9461,
    13.1131,
    14.2573,
    14.7234,
    14.9325,
    15.1599,
    31.625,
    33.1639,
    33.5702,
    36.2227,
    39.1099,
    53.7183,
    53.8501,
    56.1163,
    57.7952,
    59.9539
   ],
   [
    -95.644,
    -53.0787,
    -53.035,
    -53.0283,
    12.0236,
    12.9509,
    14.1783,
    14.9196,
    15.2404,
    16.1564,
    28.3051,
    30.277,
    30.8637,
    37.3531,
    40.6877,
    51.5345,
    55.7671,
    58.5974,
    60.7225,
    63.3191
   ],
   [
    -95.6418,
    -53.0853,
    -53.0497,
    -53.0297,
    12.6647,
    13.0295,
    13.967,
    14.7465,
    15.3762,
    18.9067,
    23.293,
    27.8942,
    31.2211,
    37.7129,
    45.8974,
    49.5216,
    54.2075,
    57.9979,
    59.4107,
    63.1655
   ],
   [
    -95.6421,
    -53.0779,
    -53.0596,
    -53.0245,
    12.9275,
    13.2094,
    13.6531,
    14.6213,
    15.1459,
    19.1394,
    23.1696,
    26.5598,
    32.8448,
    38.6861,
    47.5605,
    51.6206,
    52.38,
    53.3013,
    57.5709,
    60.9172
   ],
   [
    -95.6447,
    -53.0769,
    -53.0422,
    -53.0164,
    12.2408,
    13.4353,
    13.6399,
    14.4879,
    14.8898,
    16.6782,
    25.8137,
    28.7322,
    35.4059,
    40.4322,
    44.8445,
    48.6337,
    50.0228,
    54.6721,
    57.9556,
    60.1204
   ],
   [
    -95.6482,
    -53.0712,
    -53.0185,
    -53.0109,
    10.9241,
    13.5988,
    13.9848,
    14.1997,
    14.9501,
    15.3917,
    26.6772,
    34.5751,
    38.3929,
    39.9937,
    44.2804,
    45.6041,
    48.8202,
    51.1235,
    55.0234,
    60.0869
   ],
   [
    -95.6419,
    -53.0903,
    -53.0374,
    -53.0356,
    12.0923,
    12.6882,
    15.1083,
    15.2086,
    15.3963,
    16.7817,
    26.8004,
    29.4194,
    30.66,
    35.1995,
    37.9425,
    57.0616,
    58.7216,
    61.8514,
    63.5708,
    64.5817
   ],
   [
    -95.6406,
    -53.093,
    -53.0457,
    -53.038,
    12.3004,
    12.6944,
    14.815,
    15.1912,
    15.4731,
    19.1239,
    24.6063,
    27.0009,
    29.4495,
    36.6456,
    40.0024,
    54.8358,
    59.7731,
    60.2396,
    64.1249,
    66.2482
   ],
   [
    -95.6409,
    -53.0821,
    -53.0596,
    -53.0323,
    12.7034,
    12.94,
    14.1044,
    14.8873,
    15.3549,
    20.8526,
    22.8116,
    25.2586,
    30.8048,
    37.517,
    45.7624,
    50.9705,
    55.8796,
    56.0109,
    60.9125,
    64.0667
   ],
   [
    -95.6426,
    -53.0887,
    -53.0453,
    -53.0231,
    12.6731,
    13.3449,
    13.8627,
    14.4359,
    15.2652,
    19.0147,
    21.4034,
    29.3988,
    33.1897,
    38.7733,
    45.9848,
    50.6575,
    52.9415,
    54.4088,
    56.3085,
    59.9676
   ],
   [
    -95.6447,
    -53.0969,
    -53.0225,
    -53.0163,
    12.0091,
    13.8032,
    14.0786,
    14.3278,
    15.3055,
    16.5544,
    21.8266,
    34.7716,
    36.2294,
    39.1014,
    43.3645,
    45.8174,
    49.5181,
    54.7124,
    59.6413,
    60.5584
   ],
   [
    -95.6406,
    -53.0971,
    -53.0408,
    -53.0385,
    12.1307,
    12.5906,
    15.3093,
    15.3211,
    15.4824,
    18.3121,
    24.432,
    28.9219,
    30.1158,
    35.0143,
    37.7598,
    58.1345,
    60.8287,
    63.4162,
    64.349,
    65.805
   ],
   [
    -95.6418,
    -53.0881,
    -53.0418,
    -53.0346,
    12.2803,
    12.7837,
    14.5551,
    15.121,
    15.3823,
    17.5323,
    27.0457,
    27.4678,
    29.9241,
    36.8747,
    40.2196,
    53.3101,
    58.2217,
    61.698,
    62.2793,
    63.7689
   ],
   [
    -95.6435,
    -53.0854,
    -53.0375,
    -53.0248,
    12.4017,
    13.2298,
    13.8295,
    14.5398,
    15.3457,
    17.1552,
    24.1073,
    31.1548,
    32.0558,
    38.1326,
    46.0042,
    48.1636,
    51.871,
    55.6532,
    60.9135,
    62.1543
   ],
   [
    -95.6443,
    -53.0776,
    -53.0313,
    -53.0301,
    11.7997,
    12.8706,
    14.6419,
    14.9958,
    15.2828,
    15.5096,
    29.9785,
    30.3889,
    31.7005,
    35.5863,
    38.358,
    55.5336,
    56.2882,
    59.8549,
    59.8964,
    62.2135
   ],
   [
    -95.647,
    -53.0658,
    -53.0268,
    -53.02,
    11.218,
    13.1711,
    14.0129,
    14.6619,
    14.9961,
    15.4506,
    29.5004,
    32.0477,
    33.9551,
    38.1243,
    41.4561,
    49.8017,
    52.7469,
    55.745,
    57.6878,
    61.0061
   ],
   [
    -95.651,
    -53.0425,
    -53.0152,
    -53.0149,
    9.8014,
    13.3808,
    14.2511,
    14.4539,
    14.6046,
    15.0344,
    33.18,
    34.9739,
    36.6467,
    37.6094,
    40.4365,
    50.8754,
    52.0535,
    52.9949,
    55.5252,
    57.143
   ],
   [
    -95.6543,
    -53.0316,
    -53.0039,
    -53.0039,
    8.7759,
    13.7495,
    14.1159,
    14.1159,
    14.7839,
    14.7839,
    32.4175,
    39.8066,
    40.1499,
    40.1499,
    46.398,
    46.72,
    46.72,
    49.1044,
    49.1044,
    54.0345
   ],
   [
    -95.6512,
    -53.0481,
    -53.0169,
    -53.0052,
    9.7997,
    13.5718,
    14.0978,
    14.293,
    14.5762,
    15.1669,
    30.71,
    33.4227,
    41.6282,
    42.7223,
    43.5329,
    44.1802,
    46.9321,
    50.9264,
    53.5263,
    58.3174
   ],
   [
    -95.6468,
    -53.0705,
    -53.0331,
    -53.0112,
    11.4859,
    13.4664,
    13.8541,
    14.3816,
    14.7066,
    15.945,
    27.261,
    30.0773,
    39.016,
    39.492,
    45.5032,
    46.197,
    48.9788,
    52.3536,
    56.3714,
    61.4101
   ],
   [
    -95.6436,
    -53.0899,
    -53.0386,
    -53.0184,
    12.4217,
    13.5696,
    13.9159,
    14.2915,
    15.1578,
    17.6513,
    22.2809,
    30.3641,
    36.1302,
    37.7474,
    46.4925,
    47.1757,
    54.0797,
    54.5419,
    56.195,
    57.4438
   ],
   [
    -95.6435,
    -53.0918,
    -53.0335,
    -53.0225,
    12.3759,
    13.4392,
    13.9495,
    14.3366,
    15.3916,
    17.5417,
    22.253,
    31.769,
    34.4108,
    36.9773,
    47.7297,
    47.9918,
    50.0334,
    53.8614,
    60.6655,
    62.1848
   ],
   [
    -95.6466,
    -53.0724,
    -53.0235,
    -53.0212,
    11.433,
    13.259,
    13.9406,
    14.4541,
    15.2831,
    15.5074,
    27.2279,
    34.0377,
    34.1312,
    37.0097,
    44.0965,
    49.5569,
    49.8509,
    53.6113,
    59.0756,
    61.5974
   ],
   [
    -95.6495,
    -53.0598,
    -53.0146,
    -53.0133,
    10.4057,
    13.4718,
    14.0507,
    14.2797,
    14.9613,
    15.1259,
    28.6857,
    35.792,
    37.0576,
    38.7768,
    44.8577,
    46.961,
    48.5476,
    51.1022,
    55.5117,
    58.3066
   ],
   [
    -95.646,
    -53.072,
    -53.0335,
    -53.0171,
    11.6987,
    13.2838,
    13.793,
    14.5918,
    14.9093,
    15.9828,
    27.5316,
    30.3008,
    34.5506,
    40.9309,
    43.5954,
    46.7464,
    51.2408,
    55.5466,
    57.2523,
    61.7279
   ],
   [
    -95.6428,
    -53.0795,
    -53.0509,
    -53.0242,
    12.7715,
    13.307,
    13.4882,
    14.6629,
    15.1229,
    17.9155,
    24.6535,
    27.7121,
    31.7815,
    41.7456,
    44.1577,
    48.3839,
    53.6411,
    56.6179,
    58.2323,
    60.093
   ],
   [
    -95.6418,
    -53.084,
    -53.0522,
    -53.0286,
    12.8913,
    13.1427,
    13.7186,
    14.6239,
    15.3255,
    19.8443,
    21.8182,
    28.7555,
    29.9383,
    40.6116,
    45.2973,
    49.9,
    54.0288,
    54.6315,
    58.3601,
    63.6255
   ],
   [
    -95.6435,
    -53.0798,
    -53.042,
    -53.0258,
    12.4007,
    13.1118,
    13.7577,
    14.8135,
    15.1572,
    16.9539,
    26.3695,
    29.1805,
    30.9161,
    40.1906,
    43.3895,
    47.7954,
    54.8875,
    58.1942,
    60.1906,
    60.9547
   ],
   [
    -95.6439,
    -53.0816,
    -53.0351,
    -53.0273,
    12.1799,
    13.0416,
    14.0311,
    14.6712,
    15.3895,
    16.5086,
    26.0603,
    30.5928,
    32.6447,
    36.3526,
    43.3431,
    51.3891,
    52.0576,
    56.9373,
    62.7941,
    64.0745
   ],
   [
    -95.6416,
    -53.0839,
    -53.0492,
    -53.0335,
    12.5959,
    12.974,
    13.9827,
    14.9534,
    15.3481,
    18.5378,
    25.537,
    27.5959,
    28.4282,
    39.6886,
    43.1652,
    49.2484,
    57.7268,
    58.3868,
    61.0108,
    63.8412
   ],
   [
    -95.6406,
    -53.0754,
    -53.0635,
    -53.038,
    12.8283,
    13.2151,
    13.6582,
    14.7837,
    15.4685,
    21.7469,
    23.3553,
    25.6697,
    26.701,
    42.6939,
    45.7308,
    47.2433,
    51.8715,
    61.1298,
    63.3937,
    66.2533
   ],
   [
    -95.6414,
    -53.0784,
    -53.0583,
    -53.0324,
    12.9072,
    13.2173,
    13.5363,
    14.766,
    15.3339,
    19.7063,
    23.8166,
    27.0253,
    28.4557,
    42.653,
    44.3813,
    47.8604,
    53.7972,
    57.7277,
    60.9165,
    63.3678
   ],
   [
    -95.6407,
    -53.089,
    -53.0522,
    -53.0344,
    12.4509,
    12.7798,
    14.5486,
    15.0625,
    15.4043,
    19.7864,
    24.6135,
    24.9673,
    31.1687,
    35.8307,
    42.6096,
    54.5501,
    56.1511,
    59.6644,
    60.9628,
    65.6534
   ],
   [
    -95.6406,
    -53.0853,
    -53.0536,
    -53.0379,
    12.5802,
    12.9033,
    14.2024,
    14.979,
    15.4696,
    20.3331,
    24.913,
    25.1844,
    28.0172,
    39.4382,
    43.0399,
    50.6787,
    55.6632,
    60.5008,
    64.1081,
    66.0558
   ],
   [
    -95.6418,
    -53.087,
    -53.0457,
    -53.0319,
    12.4302,
    12.8684,
    14.3295,
    14.8946,
    15.4262,
    18.0654,
    25.2206,
    27.3375,
    31.6711,
    35.9941,
    42.8486,
    53.0728,
    54.2886,
    60.911,
    61.6211,
    63.3304
   ],
   [
    -95.6491,
    -53.0719,
    -53.01,
    -53.01,
    10.6174,
    13.8118,
    14.0667,
    14.0667,
    15.0387,
    15.0387,
    26.3865,
    38.8684,
    39.2377,
    39.2377,
    43.9008,
    43.9008,
    46.6634,
    53.157,
    53.157,
    57.2485
   ],
   [
    -95.6465,
    -53.081,
    -53.0246,
    -53.0118,
    11.5531,
    13.7422,
    13.8975,
    14.1717,
    14.9545,
    15.8484,
    24.9785,
    32.9793,
    39.2315,
    39.2339,
    43.9818,
    44.9975,
    51.1442,
    51.8497,
    54.8869,
    62.4161
   ],
   [
    -95.6433,
    -53.0789,
    -53.0515,
    -53.019,
    12.6623,
    13.4569,
    13.5827,
    14.4903,
    14.978,
    17.6804,
    24.3561,
    27.476,
    35.7813,
    37.7026,
    48.4082,
    48.4869,
    51.9653,
    54.2157,
    56.5796,
    59.2585
   ],
   [
    -95.6414,
    -53.078,
    -53.0636,
    -53.0273,
    12.8593,
    13.0507,
    13.9039,
    14.7396,
    15.2274,
    20.6746,
    21.9723,
    25.7528,
    33.1192,
    36.5375,
    48.9723,
    51.2337,
    52.0346,
    55.6102,
    57.492,
    62.3421
   ],
   [
    -95.6453,
    -53.0902,
    -53.0211,
    -53.0184,
    11.8921,
    13.7308,
    13.9831,
    14.1666,
    15.359,
    16.095,
    23.3096,
    35.2234,
    35.6667,
    37.5817,
    45.9968,
    46.1606,
    49.0157,
    52.2208,
    60.1507,
    62.196
   ],
   [
    -95.6431,
    -53.0881,
    -53.0413,
    -53.0229,
    12.5783,
    13.3856,
    13.7763,
    14.4467,
    15.2672,
    18.0127,
    22.5162,
    30.6038,
    32.103,
    40.4976,
    44.1516,
    50.4239,
    51.5614,
    55.3493,
    57.0236,
    60.9463
   ],
   [
    -95.6411,
    -53.0756,
    -53.0643,
    -53.0318,
    12.9681,
    13.1084,
    13.6693,
    14.7355,
    15.3349,
    21.0389,
    22.324,
    25.9709,
    29.5771,
    40.5825,
    46.8631,
    49.1027,
    52.1836,
    56.7933,
    61.2312,
    63.0959
   ],
   [
    -95.6421,
    -53.0874,
    -53.0485,
    -53.0256,
    12.7002,
    13.1881,
    13.9181,
    14.5505,
    15.3328,
    19.3914,
    21.5817,
    28.488,
    33.5538,
    36.671,
    48.887,
    49.5197,
    50.825,
    57.4133,
    57.8835,
    59.918
   ],
   [
    -95.6454,
    -53.1003,
    -53.0143,
    -53.0143,
    11.7716,
    13.9489,
    13.9489,
    15.263,
    15.3237,
    15.3237,
    21.63,
    38.1062,
    38.8945,
    38.8945,
    42.1168,
    42.1168,
    47.0412,
    58.3093,
    58.3093,
    61.2035
   ],
   [
    -95.6441,
    -53.0988,
    -53.026,
    -53.0173,
    12.155,
    13.7402,
    14.1003,
    14.3699,
    15.3092,
    17.3257,
    20.9372,
    33.5925,
    36.8166,
    37.8742,
    44.6196,
    45.5367,
    50.4853,
    57.1121,
    57.5456,
    59.3655
   ]
  ],
  "scf_kpoint_weights": [
   0.0078125,
   0.0234375,
   0.0234375,
   0.0234375,
   0.0234375,
   0.0234375,
   0.0234375,
   0.0234375,
   0.0234375,
   0.046875,
   0.046875,
   0.046875,
   0.046875,
   0.046875,
   0.046875,
   0.0234375,
   0.046875,
   0.046875,
   0.046875,
   0.046875,
   0.046875,
   0.0234375,
   0.046875,
   0.046875,
   0.046875,
   0.046875,
   0.0234375,
   0.046875,
   0.046875,
   0.0234375,
   0.046875,
   0.0234375,
   0.0078125,
   0.0234375,
   0.0234375,
   0.0234375,
   0.0234375,
   0.0234375,
   0.0234375,
   0.046875,
   0.046875,
   0.046875,
   0.046875,
   0.0234375,
   0.046875,
   0.046875,
   0.046875,
   0.0234375,
   0.046875,
   0.0234375,
   0.0078125,
   0.0234375,
   0.0234375,
   0.0234375,
   0.0234375,
   0.046875,
   0.046875,
   0.0234375,
   0.0078125,
   0.0234375
  ],
  "fermi_energy_ev": 16.9126
 }
}


==> data/band_structures/cu_us.json <==
{
 "label": "Cu US",
 "path_labels": [
  "G",
  "X",
  "W",
  "K",
  "G",
  "L"
 ],
 "path_distances": [
  0.0,
  0.023570226039551584,
  0.04714045207910317,
  0.07071067811865475,
  0.09428090415820634,
  0.11785113019775792,
  0.1414213562373095,
  0.1649915822768611,
  0.18856180831641267,
  0.21213203435596426,
  0.23570226039551584,
  0.2592724864350674,
  0.282842712474619,
  0.30641293851417056,
  0.3299831645537221,
  0.3535533905932737,
  0.37712361663282523,
  0.4006938426723768,
  0.42426406871192834,
  0.4478342947514799,
  0.47140452079103146,
  0.494974746830583,
  0.5185449728701346,
  0.5421151989096862,
  0.5656854249492378,
  0.5892556509887894,
  0.612825877028341,
  0.6363961030678926,
  0.6599663291074442,
  0.6835365551469959,
  0.7071067811865475,
  0.7188918942063233,
  0.7306770072260991,
  0.7424621202458749,
  0.7542472332656507,
  0.7660323462854265,
  0.7778174593052023,
  0.7896025723249781,
  0.8013876853447539,
  0.8131727983645297,
  0.8249579113843055,
  0.8367430244040813,
  0.8485281374238571,
  0.8603132504436329,
  0.8720983634634087,
  0.8838834764831845,
  0.8956685895029604,
  0.9074537025227362,
  0.919238815542512,
  0.9310239285622878,
  0.9428090415820636,
  0.9545941546018394,
  0.9663792676216152,
  0.978164380641391,
  0.9899494936611668,
  1.0017346066809427,
  1.0135197197007184,
  1.025304832720494,
  1.03708994574027,
  1.0488750587600457,
  1.0606601717798214,
  1.0665527282897094,
  1.0724452847995973,
  1.0783378413094853,
  1.0842303978193732,
  1.0901229543292612,
  1.0960155108391492,
  1.1019080673490371,
  1.107800623858925,
  1.113693180368813,
  1.119585736878701,
  1.125478293388589,
  1.131370849898477,
  1.1372634064083649,
  1.1431559629182528,
  1.1490485194281408,
  1.1549410759380287,
  1.1608336324479167,
  1.1667261889578047,
  1.1726187454676926,
  1.1785113019775806,
  1.1844038584874685,
  1.1902964149973565,
  1.1961889715072445,
  1.2020815280171324,
  1.2079740845270204,
  1.2138666410369083,
  1.2197591975467963,
  1.2256517540566843,
  1.2315443105665722,
  1.2374368670764602,
  1.2680554888612499,
  1.2986741106460395,
  1.3292927324308292,
  1.359911354215619,
  1.3905299760004086,
  1.4211485977851983,
  1.451767219569988,
  1.4823858413547777,
  1.5130044631395674,
  1.543623084924357,
  1.5742417067091468,
  1.6048603284939367,
  1.6354789502787264,
  1.666097572063516,
  1.6967161938483057,
  1.7273348156330954,
  1.7579534374178851,
  1.7885720592026748,
  1.8191906809874645,
  1.8498093027722542,
  1.8804279245570439,
  1.9110465463418336,
  1.9416651681266235,
  1.9722837899114132,
  2.0029024116962026,
  2.0335210334809926,
  2.0641396552657825,
  2.094758277050572,
  2.125376898835362,
  2.1559955206201518,
  2.184863034079633,
  2.213730547539114,
  2.242598060998595,
  2.2714655744580763,
  2.3003330879175574,
  2.3292006013770385,
  2.3580681148365197,
  2.386935628296001,
  2.415803141755482,
  2.444670655214963,
  2.473538168674444,
  2.5024056821339253,
  2.5312731955934065,
  2.5601407090528876,
  2.5890082225123687,
  2.61787573597185,
  2.646743249431331,
  2.675610762890812,
  2.7044782763502933,
  2.7333457898097744,
  2.7622133032692555,
  2.7910808167287366,
  2.819948330188218,
  2.8488158436476994,
  2.8776833571071805,
  2.9065508705666616,
  2.9354183840261427,
  2.964285897485624,
  2.993153410945105,
  3.022020924404586
 ],
 "high_symmetry_positions": [
  0.0,
  0.7071067811865475,
  1.0606601717798214,
  1.2374368670764602,
  2.1559955206201518,
  3.022020924404586
 ],
 "smearing": {
  "type": "gaussian",
  "degauss": 0.02
 },
 "q3": {
  "band_eigenvalues_ev": [
   [
    -96.57115428972398,
    -53.90210660524204,
    -53.902106605241805,
    -53.90209784781669,
    6.581753811170459,
    12.983390713133076,
    12.983390713133323,
    12.983392417198813,
    13.806281702182632,
    13.806281702182938,
    38.50378545976551,
    41.08271690384116,
    41.08271756965339,
    41.08271979809809,
    43.63467994295381,
    43.634681100744544,
    43.63468220911123,
    47.3159599993014,
    52.14130409697999,
    52.14130655085315
   ],
   [
    -96.57110504254953,
    -53.902387834947355,
    -53.90221832911919,
    -53.90221239398712,
    6.595271344394437,
    12.979314992396937,
    12.986611159719356,
    12.986612294416453,
    13.802575563912034,
    13.807763728337527,
    38.453854971672115,
    40.902639231575826,
    40.90264099293523,
    41.02154803356918,
    43.713329120683184,
    43.821018893948775,
    43.82101917264687,
    47.36911431726141,
    51.69777260782672,
    52.16612903195056
   ],
   [
    -96.57095784057799,
    -53.90323655553475,
    -53.90255227156989,
    -53.90254640928824,
    6.635779611530471,
    12.967139111136477,
    12.996261409626635,
    12.99626253996064,
    13.791522255700473,
    13.812194774858975,
    38.312681728447465,
    40.46624201321706,
    40.46624358503096,
    40.847216154806844,
    43.94060000636129,
    44.27607673736624,
    44.27607716486209,
    47.49379870814306,
    50.85935354521406,
    52.24074242464749
   ],
   [
    -96.57071762507154,
    -53.90464318806013,
    -53.90310798251841,
    -53.90310215476238,
    6.703139739776465,
    12.946963258591301,
    13.012255815585561,
    13.012257034557337,
    13.773319172248716,
    13.81952986514567,
    38.100346438250824,
    39.91323025351956,
    39.91323151048616,
    40.58223298303509,
    44.29477367488123,
    44.85867354284785,
    44.85867418255271,
    47.551129950865125,
    50.09141929934683,
    52.36513748934216
   ],
   [
    -96.57037968314991,
    -53.906583772478896,
    -53.903871917405766,
    -53.90386609202729,
    6.797129789783531,
    12.919140208840957,
    13.034622605912586,
    13.03462382741759,
    13.74830264616811,
    13.829694429998963,
    37.84169863934933,
    39.31379647588146,
    39.31379767357239,
    40.25272208896797,
    44.753640998983656,
    45.50030113281327,
    45.50030182479612,
    47.245541955502965,
    49.75040294806667,
    52.54071670366933
   ],
   [
    -96.56995180915675,
    -53.90903977099508,
    -53.9048400945656,
    -53.904834268816465,
    6.917407603255352,
    12.883987272313755,
    13.06324131830822,
    13.06324253892565,
    13.716959062687195,
    13.842584898150443,
    37.5560851340135,
    38.696917414413214,
    38.696918515699686,
    39.8810767215807,
    45.295974370577085,
    46.16999239764321,
    46.16999306240802,
    46.48155612190757,
    49.935525216227504,
    52.76804938212653
   ],
   [
    -96.56943869368173,
    -53.911982315699795,
    -53.90600191202312,
    -53.90599608469277,
    7.063514067923348,
    12.841952164716659,
    13.097999236510123,
    13.098000452863044,
    13.679941745291998,
    13.858069530650662,
    37.25818987990628,
    38.07617558126559,
    38.07617659941023,
    39.48344542957614,
    45.49810529779218,
    45.90657825925353,
    46.853209653663725,
    46.85321024526019,
    50.401715287696966,
    53.04820503094992
   ],
   [
    -96.56884595130467,
    -53.91537690922588,
    -53.90734464122062,
    -53.907338811626985,
    7.234844891228922,
    12.793565644239333,
    13.138750913620369,
    13.138752122394493,
    13.638094639467491,
    13.875989486041028,
    36.95812818471526,
    37.458764505995056,
    37.45876544884854,
    39.069529899168955,
    44.44511054565679,
    46.5747281778703,
    47.5417643807194,
    47.541764871333804,
    50.99309113142348,
    53.38232411863651
   ],
   [
    -96.56818382521583,
    -53.91919511620239,
    -53.90885379920948,
    -53.90884796684051,
    7.430614368924823,
    12.739432080860022,
    13.185308373596952,
    13.185309569968059,
    13.592422131910054,
    13.896160136422417,
    36.66264437344033,
    36.84896583262793,
    36.84896670666049,
    38.64168903811315,
    43.380000981483754,
    47.292975358144375,
    48.23043208182272,
    48.23043249491471,
    51.64769661308876,
    53.771369503924625
   ],
   [
    -96.56744613490737,
    -53.92335117608829,
    -53.910510734523996,
    -53.91050489924037,
    7.649865779891067,
    12.680222393898601,
    13.237463003863919,
    13.237464189064259,
    13.544322041372837,
    13.918372643825538,
    36.2500082539528,
    36.25000903670874,
    36.37618211923471,
    38.19926663845567,
    42.33519418364104,
    48.05632004328688,
    48.91642622542749,
    48.91642645953828,
    52.3384046175412,
    54.21630821057099
   ],
   [
    -96.56665405119855,
    -53.92783668855479,
    -53.91230014167331,
    -53.91229430306353,
    7.89119666941351,
    12.616652808558154,
    13.294911481259046,
    13.294912647683754,
    13.495413041234409,
    13.942395764510618,
    35.66367495341735,
    35.66367568960306,
    36.1015868777421,
    37.73030738930587,
    41.334116988190594,
    48.860649937275866,
    49.59619340351858,
    49.59619359711397,
    53.04704072792163,
    54.71726374728912
   ],
   [
    -96.5658129124483,
    -53.932591794502706,
    -53.91420138460797,
    -53.9141955424253,
    8.152942699259224,
    12.549490016142311,
    13.357348082089533,
    13.35734922648353,
    13.447814857376681,
    13.967977916426712,
    35.09194164154811,
    35.091942319372365,
    35.84065368287276,
    37.21455297692115,
    40.40607797948942,
    49.703472863991436,
    50.269453561391074,
    50.26945370165151,
    53.761464359725956,
    55.07789896191577
   ],
   [
    -96.56494183946678,
    -53.937577674255735,
    -53.91619990222825,
    -53.916194053585045,
    8.432851030376819,
    12.479508077353294,
    13.404151978898641,
    13.42428703568268,
    13.424288169503752,
    13.994837942882192,
    34.53569014108625,
    34.53569078280965,
    35.59419017365387,
    36.623412837030884,
    39.58471501050651,
    50.58276104192705,
    50.936314948176644,
    50.93631510701687,
    54.471460031575,
    55.202011154156544
   ],
   [
    -96.56402405571946,
    -53.94269406064686,
    -53.91825570250223,
    -53.9182498543673,
    8.72798453873295,
    12.407566579191483,
    13.367865904255346,
    13.49543127438287,
    13.495432356972227,
    14.022700099097865,
    33.99810955219432,
    33.99811016311737,
    35.363372623628464,
    35.93363667135078,
    38.89782011609818,
    51.49782860402241,
    51.59899603057283,
    51.59899630737152,
    55.17004397540898,
    55.33724519422635
   ],
   [
    -96.5630892612413,
    -53.94791928003496,
    -53.92036040936455,
    -53.92035455850745,
    9.034170221008587,
    12.334438304944053,
    13.343360249118197,
    13.570147659602068,
    13.570148720514808,
    14.051261852149743,
    33.479300121637934,
    33.47930068031218,
    35.142664909964914,
    35.1480299509865,
    38.349500087158376,
    52.257708759755296,
    52.25770917047573,
    52.445667208339636,
    55.48336511480152,
    55.849731657990155
   ],
   [
    -96.56214479188993,
    -53.95319027755174,
    -53.922488975866884,
    -53.922483122157416,
    9.345991977763479,
    12.260964411844022,
    13.336445513646403,
    13.647857314215084,
    13.647858351229639,
    14.080214509679083,
    32.98089762972799,
    32.9808981408215,
    34.27319115511291,
    34.94821338040822,
    37.91888728522264,
    52.91588597084328,
    52.915886518462834,
    53.42611736549748,
    55.64012559116776,
    56.5052660027522
   ],
   [
    -96.5612010499939,
    -53.95844927539821,
    -53.92461813028317,
    -53.9246122736141,
    9.656125185999016,
    12.187952875893208,
    13.35468377378396,
    13.727862142254976,
    13.727863153126275,
    14.109242735517375,
    32.50429060093233,
    32.50429108742578,
    33.355161854255655,
    34.76374944425405,
    37.57710944777707,
    53.57627978320881,
    53.57628057954498,
    54.438282817592814,
    55.80713807188559,
    57.13261754595024
   ],
   [
    -96.5602684184463,
    -53.96363902949832,
    -53.92672457982693,
    -53.92671872011802,
    9.955109587032196,
    12.11619166311303,
    13.407634943091828,
    13.809375300908718,
    13.809376283528236,
    14.138027939014625,
    32.05089381205811,
    32.05089424488801,
    32.413118084463065,
    34.5943549135195,
    37.30038378424528,
    54.24155738312999,
    54.24155840921103,
    55.481356109320444,
    55.983827342292514,
    57.72912538077681
   ],
   [
    -96.55935305390081,
    -53.968690899217115,
    -53.928784594855294,
    -53.928778732241504,
    10.23191305548171,
    12.046440835139581,
    13.506495445062315,
    13.89152189274873,
    13.89152284605859,
    14.166251800581179,
    31.464680363436926,
    31.62221805953736,
    31.622218966219865,
    34.43967623706336,
    37.07251583470496,
    54.9142689030197,
    54.91427177255359,
    56.16940075712849,
    56.55457490057137,
    58.29443984435652
   ],
   [
    -96.55847580847448,
    -53.97357281232009,
    -53.93078073789408,
    -53.930774872012144,
    10.474348289546644,
    11.979425606955886,
    13.662503541780534,
    13.973320079876796,
    13.973320997503171,
    14.193594757580216,
    30.51977808052553,
    31.219549574261602,
    31.219549933725443,
    34.299318598396056,
    36.88261191436587,
    55.59607798911488,
    55.59607968556334,
    56.362665278568436,
    57.657171254486045,
    58.826115675282104
   ],
   [
    -96.55763497647645,
    -53.97821922791486,
    -53.932681645515274,
    -53.93267577654185,
    10.673693055914576,
    11.915830269836851,
    13.883869329363975,
    14.053743236347959,
    14.053744119504042,
    14.219753941954867,
    29.587266754601732,
    30.844655454592434,
    30.844655785457533,
    34.172869233497586,
    36.723526263203695,
    56.28878581317186,
    56.28878789807988,
    56.56210723338128,
    58.78834193208549,
    59.325245993462296
   ],
   [
    -96.55683467789646,
    -53.98257589766784,
    -53.934459645545466,
    -53.93445372232248,
    10.826570930201152,
    11.856405447983905,
    14.131663384492928,
    14.13166422093383,
    14.172573612971647,
    14.244432161874528,
    28.67349699155706,
    30.49910407489999,
    30.49910434294874,
    34.061228533034814,
    36.59015948757576,
    56.76646877875988,
    56.99384562491628,
    56.993847942394304,
    59.79216613647815,
    59.94937363526304
   ],
   [
    -96.55609285562707,
    -53.98660852769938,
    -53.936105439897005,
    -53.93609946034318,
    10.936026795161144,
    11.80158791508682,
    14.205902866962596,
    14.20590368718398,
    14.267353335468117,
    14.523228265359897,
    27.78442955860386,
    30.184293908218727,
    30.18429414758251,
    33.96239281234227,
    36.478759223494365,
    56.97401091756736,
    57.711969625342114,
    57.71197232128263,
    60.227258697100375,
    61.135417041802704
   ],
   [
    -96.55543288752068,
    -53.9902876572905,
    -53.93761614277495,
    -53.937610147623126,
    11.009456607455876,
    11.75178729374094,
    14.275242065081395,
    14.275242912212637,
    14.288240050283635,
    14.924702692164125,
    26.92573278726009,
    29.901683734069024,
    29.90168396332267,
    33.874756512183346,
    36.38611353706362,
    57.17663451213428,
    58.44263491901521,
    58.44263797041711,
    60.628503049702616,
    62.345602826910785
   ],
   [
    -96.55483757674973,
    -53.993541708623646,
    -53.93895515695102,
    -53.938949154765794,
    11.055813922574373,
    11.70768390361629,
    14.306863806558887,
    14.338469869801926,
    14.338470690618323,
    15.362519471457533,
    26.106005293252803,
    29.65311998298981,
    29.65312020257516,
    33.80009346328862,
    36.3103039243167,
    57.37279198061532,
    59.18761747587965,
    59.18762097671663,
    60.994747239308424,
    63.578631610097446
   ],
   [
    -96.55432289139499,
    -53.99635512437762,
    -53.94011418771296,
    -53.94010817954675,
    11.083176894777278,
    11.669652793569576,
    14.323008214563208,
    14.394398190005452,
    14.394399019411392,
    15.819640709522513,
    25.335296410942007,
    29.439917945107865,
    29.4399181751495,
    33.73747175384607,
    36.24921602371312,
    57.55696745474729,
    59.946444534633926,
    59.94644851045569,
    61.32219133505347,
    64.83081660651574
   ],
   [
    -96.55389439999414,
    -53.99869875363852,
    -53.94108050807307,
    -53.941074494973456,
    11.098065652043752,
    11.638048928341254,
    14.336484760471944,
    14.44191362303635,
    14.441914457079632,
    16.275490354027845,
    24.628873981408134,
    29.263420040196802,
    29.26342024344661,
    33.686618368197706,
    36.20128789457678,
    57.72271158068045,
    60.71895023636335,
    60.71895467254865,
    61.60557523106179,
    66.0955285262942
   ],
   [
    -96.55356175257067,
    -54.00055854140204,
    -53.941845616962674,
    -53.941839599230086,
    11.105037797474184,
    11.613155013152486,
    14.347135097019098,
    14.480016704136009,
    14.480017539662986,
    16.7031044787857,
    24.00888890162704,
    29.124808152022858,
    29.124808351448173,
    33.64723091397543,
    36.164528626868695,
    57.86262263577961,
    61.50423652551546,
    61.50424146516854,
    61.838396772686224,
    66.46713475893789
   ],
   [
    -96.55331595426131,
    -54.00188612402343,
    -53.9423958616221,
    -53.94238984122031,
    11.107928505822256,
    11.59521480589215,
    14.354833570330142,
    14.507870324787126,
    14.507871161342901,
    17.065513316192092,
    23.51154775910744,
    29.025064289574342,
    29.025064486646933,
    33.619283119334966,
    36.13949703122513,
    57.96963316797033,
    62.012116267293905,
    62.302250259794405,
    62.30225545057834,
    65.6360064754829
   ],
   [
    -96.55316738991729,
    -54.00268807026974,
    -53.94272844109046,
    -53.942722419087865,
    11.108826116579381,
    11.584385133184744,
    14.359489351693712,
    14.524844608583136,
    14.524845445725129,
    17.31526974897954,
    23.181481531433025,
    28.96491445201825,
    28.96491464382323,
    33.602566780270934,
    36.12474983477593,
    58.0369787950986,
    62.119958398670875,
    63.10887937373233,
    63.10888077515842,
    64.7966513373514
   ],
   [
    -96.55311768727064,
    -54.002956285199716,
    -53.942839707882115,
    -53.94283368534607,
    11.108989854872886,
    11.580764308041207,
    14.361047419306706,
    14.530547142823574,
    14.530547980156946,
    17.40548812933738,
    23.06459774692157,
    28.944813148878637,
    28.944813343923293,
    33.59700338619239,
    36.119879350173534,
    58.059991504689435,
    62.156566445688675,
    63.799743241978746,
    63.799743350993616,
    64.09454842394159
   ],
   [
    -96.5531177699869,
    -54.00291523930102,
    -53.942878200379276,
    -53.94283814523567,
    11.110592023885667,
    11.581709060700367,
    14.359846716220083,
    14.523874601781149,
    14.530549703958744,
    17.415189764611593,
    23.0657862161414,
    28.920338606501453,
    28.92941886808023,
    33.625544550450854,
    36.142677143023846,
    58.02471180907928,
    62.02359548640649,
    63.80034665563433,
    63.973088744780945,
    63.97755270655567
   ],
   [
    -96.55311801679964,
    -54.00279220781169,
    -53.94300174344522,
    -53.942843327869326,
    11.115389939781922,
    11.584544020141687,
    14.356248615243148,
    14.504128687736356,
    14.53055611383151,
    17.44402084610218,
    23.06935652644123,
    28.84863610052854,
    28.883858666063098,
    33.70944777121692,
    36.210441144918974,
    57.91728128978431,
    61.737751638155416,
    63.65907372509658,
    63.802153318029326,
    64.10839418624266
   ],
   [
    -96.55311842734199,
    -54.00258752811379,
    -53.94320752264865,
    -53.94285165231273,
    11.12335777043771,
    11.589271291955772,
    14.350265290669878,
    14.472084959389909,
    14.530566729711538,
    17.49120364588282,
    23.075323365916912,
    28.734351733121294,
    28.809907449409362,
    33.84407048811743,
    36.321377036165174,
    57.734349446323606,
    61.43323112406434,
    63.23257035912193,
    63.805154199971284,
    64.1255608502938
   ],
   [
    -96.55311899818714,
    -54.00230176069892,
    -53.94349485330477,
    -53.9428631434552,
    11.134452258155557,
    11.595894361770096,
    14.341917407557215,
    14.428904850172973,
    14.530581450148663,
    17.555572422245447,
    23.083711169535434,
    28.583826385493857,
    28.71024120430868,
    34.0230775244475,
    36.47277563863876,
    57.47440472585636,
    61.167182833616344,
    62.74357467003833,
    63.80933103319864,
    64.14933825665253
   ],
   [
    -96.55311972766107,
    -54.00193568096165,
    -53.943862928016124,
    -53.94287769226585,
    11.148612421925137,
    11.604418076329583,
    14.331234720795011,
    14.375985135127427,
    14.530600139898635,
    17.635724372342167,
    23.09455405779408,
    28.40380848701508,
    28.588106292032716,
    34.2397284151009,
    36.66134280942257,
    57.141252410894595,
    60.958216145707674,
    62.21787189430086,
    63.81466166688876,
    64.17945673827435
   ],
   [
    -96.55312061010974,
    -54.0014902898943,
    -53.944310731460185,
    -53.94289513862631,
    11.165759111425334,
    11.614848595632196,
    14.314811277967662,
    14.318256932498233,
    14.530622621245543,
    17.73016623324809,
    23.10789572336326,
    28.200559207437653,
    28.446991563656223,
    34.48777203957859,
    36.883525842929295,
    56.744577116818405,
    60.80724435102873,
    61.669303647199435,
    63.82111502945361,
    64.21553377093885
   ],
   [
    -96.55312164084783,
    -54.00096679888135,
    -53.94483702748613,
    -53.942915289443704,
    11.185794446265387,
    11.6271933511142,
    14.24684167712587,
    14.303034552756825,
    14.530648687490878,
    17.837430254613885,
    23.123789314031974,
    27.97942984019377,
    28.290361690336987,
    34.761869570861656,
    37.13577814303788,
    56.297338031432616,
    60.70709892130306,
    61.10596729436851,
    63.82865247139259,
    64.25707290013702
   ],
   [
    -96.55312706390113,
    -54.0003692213764,
    -53.94544129380957,
    -53.942946640235675,
    11.208585511199923,
    11.641402367758072,
    14.173427995052615,
    14.285628816666192,
    14.530678064035719,
    17.95614797100428,
    23.14226852814795,
    27.744630942250627,
    28.121474803190072,
    35.0573212852482,
    37.41469187764396,
    55.811059864155325,
    60.53277490232357,
    60.64833264377056,
    63.83721927670833,
    64.30294530881413
   ],
   [
    -96.55312777635099,
    -53.999693563150906,
    -53.946119807209215,
    -53.94296966945541,
    11.234023784483167,
    11.657592929355896,
    14.095781965796407,
    14.266116782633771,
    14.530710321550263,
    18.08509964293132,
    23.163463312748817,
    27.499896764555057,
    27.943279494114798,
    35.37143533431547,
    37.71728421452941,
    55.29947594076133,
    59.95363708415238,
    60.62232925078719,
    63.84677192931537,
    64.35319432360409
   ],
   [
    -96.55312862731992,
    -53.99894472968898,
    -53.9468718489702,
    -53.94299477451063,
    11.261936703472477,
    11.675725997092739,
    14.014957294619132,
    14.244590381276605,
    14.530745122545266,
    18.223214561720138,
    23.18742403654007,
    27.247785951127156,
    27.758373963888232,
    35.70115012882487,
    38.04075796134392,
    54.76966942847977,
    59.37082325477891,
    60.62216113216562,
    63.85724097062939,
    64.40624183428845
   ],
   [
    -96.5531296132139,
    -53.99812476849904,
    -53.94769535118536,
    -53.94302167860631,
    11.292142677738719,
    11.695813314147275,
    13.931855033657037,
    14.22115943267721,
    14.530782124624844,
    18.369575083797024,
    23.214239154958808,
    26.990394479541145,
    27.569005571456692,
    36.04439004475407,
    38.38267884362594,
    54.22786861270265,
    58.78620598701317,
    60.64270238881858,
    63.86855181494486,
    64.46060590598192
   ],
   [
    -96.55313272337175,
    -53.99723591590487,
    -53.94858813453396,
    -53.94305474420519,
    11.324396307380773,
    11.717856143277361,
    13.847236267040367,
    14.195947453281795,
    14.530820970707262,
    18.52340180160544,
    23.24393360633591,
    26.729323660131435,
    27.377093506186412,
    36.399501628019074,
    38.74079180046944,
    53.678587747491264,
    58.20085781972039,
    60.68023818478494,
    63.88061937106311,
    64.51429396001471
   ],
   [
    -96.55313115218277,
    -53.996279447295215,
    -53.94954754536483,
    -53.94307685799161,
    11.35854171690679,
    11.741888426639173,
    13.761745620538996,
    14.169113033825692,
    14.530861281616989,
    18.684077543764488,
    23.276763625220692,
    26.465909342787434,
    27.18427660477077,
    36.76532527927856,
    39.113421725580864,
    53.12509287740271,
    57.617004698818576,
    60.73221452540154,
    63.89334739848552,
    64.56491797009713
   ],
   [
    -96.55312809327013,
    -53.99525204327813,
    -53.950570751614336,
    -53.94310226126576,
    11.39445989719538,
    11.767917920282501,
    13.675951307950031,
    14.140828062042813,
    14.530902737187255,
    18.85119000188534,
    23.313214076415466,
    26.201133013800703,
    26.991956363939646,
    37.140856518535024,
    39.49922018760082,
    52.570012199035794,
    57.03497086935831,
    60.79703214839048,
    63.90664985561587,
    64.60927081859846
   ],
   [
    -96.55312861348975,
    -53.99417063590868,
    -53.95165552222295,
    -53.943130706879266,
    11.431497004928277,
    11.79595208267522,
    13.590201612013503,
    14.11130086133274,
    14.530944775534389,
    19.023893553948742,
    23.352492936138397,
    25.935771391352915,
    26.80119280349697,
    37.52528565684356,
    39.895669852956544,
    52.014631613094366,
    56.45588958542577,
    60.8721768072564,
    63.920364635539975,
    64.64321740232036
   ],
   [
    -96.55313521449439,
    -53.993035645250934,
    -53.95280296808237,
    -53.943167596952485,
    11.46947902896491,
    11.825802724282383,
    13.50490425095322,
    14.080767008872204,
    14.53098683534987,
    19.20196882563552,
    23.395090411229784,
    25.669868748128323,
    26.61289643602386,
    37.917066264428236,
    40.30170079042754,
    51.45963066397619,
    55.88057917312584,
    60.95719302038434,
    63.93427597234601,
    64.66117900370968
   ],
   [
    -96.55313530583912,
    -53.9918404077831,
    -53.954000364008586,
    -53.94319502411081,
    11.50814029036106,
    11.857873407546776,
    13.42038456552745,
    14.049498463395924,
    14.531028290798252,
    19.38512507019699,
    23.441287034787187,
    25.405153141034646,
    26.428079476078214,
    38.31768386371806,
    40.71604319342458,
    50.907666180755605,
    55.31033057207192,
    61.05129640073938,
    63.94842083181833,
    64.66009565741295
   ],
   [
    -96.55313151275489,
    -53.99058787531532,
    -53.95524843153982,
    -53.94321743761172,
    11.54710444817875,
    11.892015862766556,
    13.336955473560423,
    14.017802757341787,
    14.531068801029791,
    19.573294377920462,
    23.491267700904423,
    25.141471805152737,
    26.24735648769041,
    38.72593393551982,
    41.137302134140185,
    50.358887691100115,
    54.746126282863635,
    61.15402532633358,
    63.962702024854934,
    64.63454882232442
   ],
   [
    -96.55313147619935,
    -53.98929172369656,
    -53.95654607496447,
    -53.94324352071068,
    11.585835662149451,
    11.928200774824006,
    13.25469232347753,
    13.986025894814379,
    14.531107679731383,
    19.7657845626077,
    23.544859222260502,
    24.879075066395202,
    26.07122472205627,
    39.141127798216026,
    41.56358104354312,
    49.81345602083405,
    54.18911960632494,
    61.26447679732775,
    63.976681195463456,
    64.58124602470616
   ],
   [
    -96.55313158978177,
    -53.987950784907994,
    -53.957888648812094,
    -53.94326886342587,
    11.623929206990514,
    11.966466575161162,
    13.17384383373649,
    13.954556574832782,
    14.531144989925808,
    19.96259848200158,
    23.602305958825056,
    24.618289718982698,
    25.900205651634764,
    39.56320510120589,
    41.99323850446104,
    49.272023176077745,
    53.64087998997368,
    61.38242911029886,
    63.99031594675902,
    64.49977274329744
   ],
   [
    -96.55313185833677,
    -53.98656873668777,
    -53.95927246996162,
    -53.943293196610306,
    11.660886007043986,
    12.006827040555946,
    13.09455678917658,
    13.923823465129976,
    14.531180326670475,
    20.163554029405645,
    23.663691122618683,
    24.359351635906236,
    25.73472287145971,
    39.99196235421355,
    42.424112485922784,
    48.73494910613646,
    53.10332925106229,
    61.5075141909769,
    64.00342400218005,
    64.39214114174116
   ],
   [
    -96.55313228295972,
    -53.98514936892517,
    -53.960693742200256,
    -53.94331625973767,
    11.696173374770508,
    12.049295121638629,
    13.016953092967242,
    13.894293691027341,
    14.531213311857572,
    20.36849186813306,
    23.729062323078438,
    24.102460135075564,
    25.575163253481303,
    40.42723295301829,
    42.85346548509552,
    48.202520924510196,
    52.57900094020393,
    61.639400494197346,
    64.01581986736169,
    64.26224290514097
   ],
   [
    -96.55313286546222,
    -53.98369656972269,
    -53.962148564668944,
    -53.943337809877406,
    11.729231080918385,
    12.093882693991855,
    12.941133751842344,
    13.866467396499996,
    14.531243601208649,
    20.577271343195616,
    23.798404868070733,
    23.84778555166308,
    25.42191218870169,
    40.8688794374419,
    43.277664804380436,
    47.6749697669623,
    52.071356259142306,
    61.77777634405956,
    64.02731706895662,
    64.11477954166627
   ],
   [
    -96.55313360443462,
    -53.982214321940965,
    -53.96363294520895,
    -53.94335761343733,
    11.759481449910226,
    12.140600279810833,
    12.867182143042692,
    13.840868169314508,
    14.531270880517697,
    20.78976705158324,
    23.595475238989987,
    23.871592044294154,
    25.275410265034697,
    41.316787250214276,
    43.691690117405656,
    47.152483333320106,
    51.58527209626535,
    61.92233485761182,
    63.95436753378375,
    64.03773346905588
   ],
   [
    -96.55313449830747,
    -53.98070668633253,
    -53.96514280964726,
    -53.94337545881973,
    11.786344402337958,
    12.18945674293499,
    12.795166728091486,
    13.818028452674474,
    14.531294880690709,
    21.005865968780988,
    23.345658373503262,
    23.948284777534752,
    25.136259069217402,
    41.770859626107814,
    44.08837915999611,
    46.635215447285546,
    51.12779213367062,
    62.07275970293711,
    63.78504498720814,
    64.0468954408088
   ],
   [
    -96.55313554153832,
    -53.97917779397155,
    -53.96667401428026,
    -53.94339114838496,
    11.809257835298794,
    12.240458957693647,
    12.725143276839818,
    13.798469538358777,
    14.531315367590208,
    21.225464972266735,
    23.09844983690827,
    24.027710137492736,
    25.005447113326774,
    42.23101341325358,
    44.4573206243943,
    46.123293516761585,
    50.70923146562807,
    62.228712163331195,
    63.61012004648848,
    64.05464322840334
   ],
   [
    -96.55314084006133,
    -53.9776343481429,
    -53.968230534611266,
    -53.943404866110114,
    11.827642023384687,
    12.293559022421903,
    12.657156140291256,
    13.782664225298513,
    14.531331162386529,
    21.448464157585544,
    22.853804880021492,
    24.10801374514528,
    24.884674178733874,
    42.696808489011765,
    44.783408922240234,
    45.61682237206213,
    50.34398790848874,
    62.38916914363465,
    63.43219892456239,
    64.06083996976415
   ],
   [
    -96.55314610090306,
    -53.97608005787158,
    -53.96979701828617,
    -53.94341714804525,
    11.84115402736704,
    12.348793811149768,
    12.591233417282762,
    13.771051047764358,
    14.531342514743532,
    21.67475888571012,
    22.61193969755274,
    24.185167382895443,
    24.77866035906187,
    43.168484484312096,
    45.04582497645557,
    45.1158502185235,
    50.05373785584482,
    62.55478981783459,
    63.25307800819116,
    64.0651651047909
   ],
   [
    -96.55315126326045,
    -53.97451251579635,
    -53.97136890870502,
    -53.94343264490557,
    11.849373149164997,
    12.406108963911565,
    12.527412062070846,
    13.763952250173784,
    14.531349586197054,
    21.904295585339856,
    22.37273298197528,
    24.24835590933668,
    24.698027219911665,
    43.64606488306432,
    44.62044299201774,
    45.21905050450993,
    49.86383575185753,
    62.72480168840385,
    63.0747759717078,
    64.06786087649904
   ],
   [
    -96.55315572510148,
    -53.972943125045134,
    -53.9729398547138,
    -53.94344575425544,
    11.852149404128067,
    12.465672430104986,
    12.465673470659981,
    13.761537449001304,
    14.531351950713614,
    22.13694027873807,
    22.13694042643465,
    24.275239792721674,
    24.66526562288806,
    44.12988905647222,
    44.12989273649219,
    45.280132879022865,
    49.796302036657934,
    62.89836726629851,
    62.89837196792985,
    64.06876194118382
   ],
   [
    -96.55315725770437,
    -53.973719305085886,
    -53.97216833910847,
    -53.94342601026253,
    11.851767106838833,
    12.435291907329619,
    12.49628756110354,
    13.76213945890088,
    14.530963227672418,
    22.021365612464734,
    22.239898211334715,
    24.275615420231226,
    24.68303894790521,
    43.868693103486734,
    44.37465548781253,
    45.283320295760404,
    49.814994764426324,
    62.745036192135665,
    62.98094392239946,
    64.12930383953424
   ],
   [
    -96.55315258152909,
    -53.974474299433865,
    -53.971416662470475,
    -53.94335335845461,
    11.850698958426003,
    12.404982400362949,
    12.527474559290967,
    13.763927468227223,
    14.529795029601546,
    21.90896155885656,
    22.314417241773636,
    24.2703635102095,
    24.743518721507403,
    43.58058606424942,
    44.6227637941783,
    45.286868204960996,
    49.87004507878751,
    62.49744832958888,
    63.05257055962702,
    64.27512877410754
   ],
   [
    -96.55315653166214,
    -53.975214013249364,
    -53.9707076833618,
    -53.9432422069456,
    11.84885852630202,
    12.374620154088893,
    12.5591470846898,
    13.766807727420534,
    14.52784490158429,
    21.799722084256015,
    22.36112866654298,
    24.254523524623743,
    24.849511248391597,
    43.27235443156316,
    44.873563597280935,
    45.28585559977632,
    49.956795901261756,
    62.19991526962152,
    63.11109368991276,
    64.46171661826493
   ],
   [
    -96.55316506688935,
    -53.97593484158196,
    -53.970038056667754,
    -53.943093386797855,
    11.846340384381937,
    12.344448221312936,
    12.59124242926653,
    13.770711997651247,
    14.525115330919188,
    21.693698353821382,
    22.3836825400245,
    24.230317842179865,
    24.995586980051705,
    42.94969465737496,
    45.1266826265623,
    45.27886261291392,
    50.07167413147255,
    61.876383754040695,
    63.154388083326495,
    64.66553728582556
   ],
   [
    -96.55317577573881,
    -53.976635347822054,
    -53.96941099836407,
    -53.9429011102005,
    11.84317662151594,
    12.314597676392262,
    12.62371343548706,
    13.775572414614139,
    14.521610555816201,
    21.590973708049436,
    22.386480449434366,
    24.201284070040874,
    25.17374642559002,
    42.61608928343971,
    45.26592833259222,
    45.38258087249669,
    50.211700701579,
    61.53806524461904,
    63.179722640554964,
    64.87439203601402
   ],
   [
    -96.55318841719189,
    -53.97731480574831,
    -53.96882913153481,
    -53.94266597333862,
    11.839397490768492,
    12.285196972845904,
    12.656491940709413,
    13.781302472186312,
    14.51733847580843,
    21.49160761547746,
    22.373980134146944,
    24.170035066581278,
    25.376779552114424,
    42.27412498452355,
    45.2477601169818,
    45.641253427915444,
    50.37363431028457,
    61.19071543361628,
    63.18384885993588,
    65.08049395317335
   ],
   [
    -96.55320275244614,
    -53.97797250002896,
    -53.968294193872026,
    -53.94238941324928,
    11.835031924925637,
    12.25637587058544,
    12.689504590119773,
    13.787810440540358,
    14.51231121232038,
    21.395660529107122,
    22.350122640455837,
    24.13815485188395,
    25.59901382956356,
    41.925831940161295,
    45.22530666456673,
    45.902693488733284,
    50.55455647206995,
    60.83762136486267,
    63.16306752143199,
    65.27738514922974
   ],
   [
    -96.55321251090912,
    -53.97860044317535,
    -53.967799512942996,
    -53.94207091470932,
    11.830190099010732,
    12.228351083617131,
    12.72273398468658,
    13.79500692471455,
    14.506546488202481,
    21.30339374956996,
    22.318413035766568,
    24.10684016431461,
    25.83619173313996,
    41.5730839829117,
    45.199968356969016,
    46.167276097471806,
    50.75212463648832,
    60.4809018110444,
    63.113786142139986,
    65.45884889184887
   ],
   [
    -96.55322941866213,
    -53.97921235755845,
    -53.967359523267305,
    -53.941719454304874,
    11.824734093956543,
    12.201076988887491,
    12.755971181933456,
    13.802780172237428,
    14.500064964620885,
    21.214475668244148,
    22.280807494002612,
    24.07607563516845,
    26.08500804004744,
    41.216816927657966,
    45.171821000736394,
    46.434214246778005,
    50.96369461554092,
    60.12184109472447,
    63.03190874714601,
    65.60273939494326
   ],
   [
    -96.55324731906337,
    -53.979800489410025,
    -53.96696624156631,
    -53.94133599876469,
    11.818772421929554,
    12.174765187956412,
    12.789186915811607,
    13.811037173281276,
    14.492896281858728,
    21.1291620232218,
    22.239524603152805,
    24.046453347306926,
    26.343051271758824,
    40.85841991524414,
    45.14207183765114,
    46.70388433910603,
    51.18762254967136,
    59.76148801997149,
    62.915480017150394,
    65.46505869177747
   ],
   [
    -96.55326598751024,
    -53.9803642060559,
    -53.9666179600671,
    -53.94092518244783,
    11.812332779502047,
    12.149534983204429,
    12.822282509560168,
    13.81967706482423,
    14.485076095490486,
    21.04751512673776,
    22.196044114172185,
    24.018160527086636,
    26.60844030690178,
    40.49891543341249,
    45.111403976771406,
    46.97626773980974,
    51.422321441651555,
    59.40059270344671,
    62.76415628578765,
    65.34935310864252
   ],
   [
    -96.55328520478238,
    -53.98090290066391,
    -53.966312345298604,
    -53.940492186990326,
    11.805445758462538,
    12.125497692012825,
    12.855151616287435,
    13.828599096716166,
    14.476647924254731,
    20.969597124231736,
    22.151499674976538,
    23.99130666670548,
    26.879687279306047,
    40.1392180198171,
    45.080390202282395,
    47.251340947079214,
    51.666447880490516,
    59.039740830090494,
    62.57978107099012,
    65.25592120299197
   ],
   [
    -96.55330475772628,
    -53.98141599020058,
    -53.966046581808435,
    -53.940042581565464,
    11.798147148498833,
    12.10275374301278,
    12.887679615463732,
    13.8377034026845,
    14.467664052704542,
    20.895469702975547,
    22.106766826107815,
    23.965953142526025,
    27.155571051925016,
    39.780170267558944,
    45.0495056401977,
    47.529074593962825,
    51.9188601762479,
    58.67940524946774,
    62.36596645113353,
    65.18290152465768
   ],
   [
    -96.55332335163519,
    -53.981902917887375,
    -53.96581719510675,
    -53.93957995849475,
    11.790510773202758,
    12.081426264141871,
    12.919742994032562,
    13.846892372279873,
    14.458186463357928,
    20.82519378669303,
    22.06255328315536,
    23.94219144601665,
    27.43523991310136,
    39.42281727159547,
    45.0191498044553,
    47.80943162254489,
    52.178615201211194,
    58.31997960317967,
    62.127351093724805,
    65.12735054143717
   ],
   [
    -96.55334284535931,
    -53.982363154376635,
    -53.965621496043894,
    -53.93911412486532,
    11.78252829494275,
    12.061504524893062,
    12.95120873652692,
    13.85606861313752,
    14.44828775585733,
    20.758829211754808,
    22.019350361234995,
    23.919914076574585,
    27.717349945242514,
    39.06747712516128,
    44.98963179719254,
    48.09236509717759,
    52.44479195709494,
    57.96180204101044,
    61.86844905557114,
    65.08556470042677
   ],
   [
    -96.55336208278158,
    -53.98279619422808,
    -53.96545578514785,
    -53.938649156399585,
    11.774299654274024,
    12.043081540128068,
    12.98193377871875,
    13.86513946608332,
    14.43805204535618,
    20.696434395170332,
    21.977615573545386,
    23.899178406711606,
    28.00117267806392,
    38.715208352442005,
    44.961221402921296,
    48.377815034825964,
    52.71667701375169,
    57.6051733444493,
    61.593612212338066,
    65.05455282323581
   ],
   [
    -96.5533808833828,
    -53.98320156221939,
    -53.96531671089298,
    -53.93819071867221,
    11.765907022064889,
    12.026184562824863,
    13.011764560186165,
    13.874014971972732,
    14.427575728468781,
    20.63806600081116,
    21.9376993422311,
    23.879975357395065,
    28.285765085908526,
    38.366896544618854,
    44.93413585031123,
    48.66570366193744,
    52.99359035312677,
    57.25037219554407,
    61.306508177180106,
    65.03166776040045
   ],
   [
    -96.55339966918986,
    -53.98357874733142,
    -53.96520297129179,
    -53.937742788720996,
    11.757410064967983,
    12.010811199863861,
    13.040503941829112,
    13.882604062930536,
    14.416968044705472,
    20.583688463578323,
    21.899823054832964,
    23.862225763670597,
    28.570065221822663,
    38.023652036955944,
    44.908361192712995,
    48.95634908753638,
    53.274785176827436,
    56.89767826058373,
    61.01000743127686,
    65.01453214071189
   ],
   [
    -96.55341666791895,
    -53.983926876349834,
    -53.965107388633285,
    -53.937312365187246,
    11.748995290208123,
    11.996951241632754,
    13.068038796310397,
    13.890833119883736,
    14.406350361516434,
    20.53354097195117,
    21.864361892151454,
    23.846045664520503,
    28.852976711232657,
    37.68640356420457,
    44.88443211647124,
    49.248787235490056,
    53.55985645935261,
    56.54735576349075,
    60.706962970053326,
    65.00210628711734
   ],
   [
    -96.55343275225707,
    -53.98424608953268,
    -53.96502936248284,
    -53.93690369969587,
    11.740746578819037,
    11.984571495722651,
    13.094155670946563,
    13.89862144312474,
    14.39585914152565,
    20.487575604820428,
    21.831442664314125,
    23.831349020359283,
    29.133062751535427,
    37.35666047164097,
    44.862274763436005,
    49.54323574896824,
    53.8480463064715,
    56.19972112226278,
    60.39930244243847,
    64.99293497112333
   ],
   [
    -96.55344778701377,
    -53.98453603624126,
    -53.96496631957279,
    -53.9365211311246,
    11.732792311067982,
    11.973623215039682,
    13.118660310159246,
    13.905897028857444,
    14.385641947540709,
    20.445838660275747,
    21.80123195363593,
    23.818117299376297,
    29.408597941305015,
    37.0361528710718,
    44.841988964586726,
    49.8394281201506,
    54.138636893688,
    55.8551433090189,
    60.088859365325405,
    64.98614478758974
   ],
   [
    -96.55346164416872,
    -53.984796395867534,
    -53.96491595006803,
    -53.93616858398677,
    11.725262662804514,
    11.964048243496473,
    13.141351323715877,
    13.91259340356546,
    14.375856896260254,
    20.408373043609966,
    21.77387010848228,
    23.806332384546458,
    29.67739731009425,
    36.72707439250026,
    44.82365693659136,
    50.13697470564989,
    54.430768250153854,
    55.51409877356947,
    59.77734906239042,
    64.98110003356828
   ],
   [
    -96.55347421165153,
    -53.985026875729275,
    -53.96487620649664,
    -53.93584955314768,
    11.718284701339119,
    11.955783923884978,
    13.162023139587053,
    13.91865001349337,
    14.366670027389258,
    20.375217985987465,
    21.749475393450947,
    23.7959771189727,
    29.93664372071603,
    36.43225280860075,
    44.8073462153627,
    50.435282104048504,
    54.7233204716807,
    55.17725431966686,
    59.46654700485378,
    64.97734115564313
   ],
   [
    -96.5534830784787,
    -53.9852260593442,
    -53.964841600235374,
    -53.93556540948441,
    11.711983086964663,
    11.948767802187408,
    13.180479219467427,
    13.924017894440272,
    14.358251666219015,
    20.34644326369937,
    21.728151475041685,
    23.7870428179447,
    30.182759250039208,
    36.155366727071794,
    44.79311478375301,
    50.73342919398954,
    54.84562193142687,
    55.015002796834374,
    59.15861413149314,
    64.97454898333426
   ],
   [
    -96.55349262050002,
    -53.98539593706073,
    -53.964817794353294,
    -53.93532189838968,
    11.706454891832589,
    11.942940036101643,
    13.196500348290236,
    13.92863711510268,
    14.3507702563721,
    20.3220142659365,
    21.709971659043795,
    23.779500964202022,
    30.410797594779925,
    35.90119488881919,
    44.78100123035465,
    51.02974095691703,
    54.52086853126799,
    55.3027653257499,
    58.85625451594596,
    64.97246340303339
   ],
   [
    -96.55350251553614,
    -53.98553914131127,
    -53.964800276778675,
    -53.93512099462761,
    11.701744199062386,
    11.938229845109698,
    13.209879188346678,
    13.932473750616353,
    14.344387561679989,
    20.30189578641439,
    21.694967729038304,
    23.7731734064996,
    30.61474382715137,
    35.67580321475216,
    44.77083047972737,
    51.32114276552544,
    54.20593229109691,
    55.582734030439966,
    58.56387405263195,
    64.97086811248991
   ],
   [
    -96.5535087813753,
    -53.98564747092748,
    -53.96478759394429,
    -53.93496205278391,
    11.698041380933766,
    11.93462732286274,
    13.220503008898108,
    13.935494178702374,
    14.339251360791883,
    20.286301916226154,
    21.68327631504656,
    23.768399410708827,
    30.787117295261577,
    35.48677768604833,
    44.763059451464855,
    51.60197897466842,
    53.90692593695979,
    55.84726062629178,
    58.289581985561114,
    64.96976982179113
   ],
   [
    -96.55351664901593,
    -53.985726151339385,
    -53.96478100231781,
    -53.934853790452564,
    11.695306351727886,
    11.932072079898152,
    13.228200558360877,
    13.937666636333391,
    14.335484029882602,
    20.275149004291805,
    21.67488729188972,
    23.764920229827467,
    30.919295054360305,
    35.342441993993184,
    44.75747601639321,
    51.8585448831921,
    53.63647537318069,
    56.08119689253023,
    58.04798011279857,
    64.96892770727739
   ],
   [
    -96.55351923635378,
    -53.985772595894574,
    -53.96477592643064,
    -53.934784335870226,
    11.693672842686441,
    11.930553424443335,
    13.232864435171031,
    13.938979588014343,
    14.333184190565127,
    20.268453234764667,
    21.66984803722027,
    23.76288081514118,
    31.003032803331315,
    35.251564519011474,
    44.7541317268752,
    52.05969491968012,
    53.427520161399066,
    56.254828748001266,
    57.87006412124819,
    64.96850545604039
   ],
   [
    -96.55352010128655,
    -53.98578808411414,
    -53.96477427183789,
    -53.934761118230675,
    11.69312535744938,
    11.930048932271967,
    13.234426736117742,
    13.939418520049179,
    14.332410747749186,
    20.266220473223594,
    21.668166383683047,
    23.76220140064069,
    31.031762940849326,
    35.220454130179355,
    44.753016012247414,
    52.14212702116284,
    53.34248511501463,
    56.322005004402016,
    57.80145315809311,
    64.96836767242301
   ],
   [
    -96.55368679686799,
    -53.98250285056122,
    -53.96795846060286,
    -53.933251371843085,
    11.783215482924856,
    11.98166885936702,
    13.103736018488767,
    13.875251391033805,
    14.29212409776537,
    20.72444835702807,
    20.89246773036758,
    23.921160992728346,
    31.443298163404044,
    35.361798300350316,
    46.04986798053997,
    51.515268908860044,
    52.505299072824265,
    55.49721961575411,
    57.140039578662325,
    64.35564505041994
   ],
   [
    -96.5539018876944,
    -53.97902569613008,
    -53.97096155269507,
    -53.93166930490702,
    11.866358482762298,
    12.03173197166628,
    12.984499641870789,
    13.812578662197955,
    14.248584615197103,
    20.14224443177334,
    21.20191327292737,
    24.109575269137448,
    31.88537714241592,
    35.51876737726325,
    47.370793684352414,
    50.913744650453935,
    51.69107544635376,
    54.68358305659628,
    56.51008427559095,
    63.767295234900146
   ],
   [
    -96.55415866793446,
    -53.97537538731477,
    -53.97366764968273,
    -53.930027253603754,
    11.930360509796085,
    12.087199934119283,
    12.8773526862408,
    13.752590364518836,
    14.201980822866132,
    19.42453374362826,
    21.698070646026935,
    24.32810586213203,
    32.35663986149162,
    35.69403110541185,
    48.711146024799085,
    50.33855875813985,
    50.90044178785715,
    53.88245074276637,
    55.91794216478969,
    63.207713932508256
   ],
   [
    -96.55447588775502,
    -53.97600337394951,
    -53.9715982924438,
    -53.928346300108814,
    11.959196876611172,
    12.15714948271043,
    12.782513177050765,
    13.696334196722047,
    14.152520313749983,
    18.743222596290188,
    22.21192884686784,
    24.57755793756372,
    32.855648262672716,
    35.889173627471656,
    49.789943978167905,
    50.057842200406995,
    50.13305383963191,
    53.09450331497521,
    55.3720491974331,
    62.6738416344253
   ],
   [
    -96.55484955898956,
    -53.977875176920136,
    -53.96771463855649,
    -53.92663997656074,
    11.948016859409444,
    12.240151675658268,
    12.700194116067815,
    13.644717623062949,
    14.10044433588968,
    18.103562134024617,
    22.74331896314919,
    24.859977019726305,
    33.38112473534688,
    36.10623539291951,
    49.26817571340734,
    49.389471587601214,
    51.381703499606346,
    52.32083403991718,
    54.90206054709591,
    62.09273486091509
   ],
   [
    -96.5552775165815,
    -53.97919530271733,
    -53.96375319262607,
    -53.92492112217731,
    11.8974395224226,
    12.328739130261633,
    12.630415805656488,
    13.598507638224367,
    14.046017220343401,
    17.510279567268014,
    23.29212474180151,
    25.17698975410071,
    33.93215696012093,
    36.34704981561996,
    48.67001389345032,
    48.773234609211684,
    51.56305661315688,
    52.555890012656974,
    54.633111790748146,
    61.34237995528238
   ],
   [
    -96.5557694940299,
    -53.97993310569452,
    -53.95974176863389,
    -53.923206173386134,
    11.805344807165236,
    12.418454832977861,
    12.573042965486449,
    13.558293521129157,
    13.989530668597844,
    16.968160632715698,
    23.85814053126619,
    25.52990497744815,
    34.50733445068207,
    36.61260120163131,
    47.974857309456816,
    48.304959034470215,
    50.821356774373555,
    53.082228563699886,
    55.059196338768864,
    60.59983794290653
   ],
   [
    -96.5563312696155,
    -53.98004220544147,
    -53.955714248526,
    -53.9215147641973,
    11.668608939628506,
    12.507041387246796,
    12.527604695270423,
    13.524476222262312,
    13.931289240731026,
    16.48139463626898,
    24.44043638926874,
    25.919596281585918,
    35.10514556890456,
    36.90431463913529,
    47.30367591753373,
    47.86243884448978,
    50.09618116741249,
    52.909264619972525,
    56.22826968945671,
    59.86601331165252
   ],
   [
    -96.55695101403634,
    -53.979476857767935,
    -53.95169368999918,
    -53.91984853131976,
    11.48542370709694,
    12.493893363632512,
    12.59324863904384,
    13.497435367789905,
    13.871643876791417,
    16.05259155239545,
    25.039409423375442,
    26.346750217523635,
    35.72583448490218,
    37.223272471733715,
    46.657315035522096,
    47.4464519267452,
    49.38981189889942,
    52.56504275819403,
    57.6035206296735,
    59.14355577123776
   ],
   [
    -96.55762657009309,
    -53.97822737943857,
    -53.94770189158588,
    -53.91822020496036,
    11.256660812713344,
    12.471451353461308,
    12.67611576149155,
    13.477312137925269,
    13.810964153218597,
    15.681558967205776,
    25.655053274973604,
    26.811508995167465,
    36.368164288604376,
    37.57019503988183,
    46.03585874002698,
    47.05650168527275,
    48.70311762219483,
    52.19781880815233,
    58.4342749861024,
    58.97938348361076
   ],
   [
    -96.55836268032012,
    -53.97629687722058,
    -53.943775446588894,
    -53.91664957271705,
    10.986662032448505,
    12.45961472266168,
    12.754853730400647,
    13.464111290896085,
    13.749602795901405,
    15.365010496932852,
    26.286896016348024,
    27.31360003467949,
    37.03136098580877,
    37.945454647757984,
    45.43956623844684,
    46.69096464192367,
    48.03695452599051,
    51.83963472526447,
    57.73809612210616,
    59.4388862575666
   ],
   [
    -96.55915028749257,
    -53.973702314787275,
    -53.939932826965446,
    -53.91514153707184,
    10.682888875842544,
    12.457751611726755,
    12.828758169245004,
    13.457719289437948,
    13.687972965006926,
    15.097007237315259,
    26.935000267865668,
    27.852494963709244,
    37.71481307993716,
    38.349011116361936,
    44.868805005696395,
    46.34974304213608,
    47.39274855217672,
    51.500313839907406,
    57.055817227898196,
    59.11252727274514
   ],
   [
    -96.55997954378948,
    -53.97046512409479,
    -53.93619493156931,
    -53.91370412799386,
    10.354506791389401,
    12.46512638153099,
    12.897147361836105,
    13.457871225937346,
    13.626484813119058,
    14.870183516432467,
    27.59958331401551,
    28.427422818557492,
    38.41783103198807,
    38.78036538950176,
    44.32407891153435,
    46.032198601344255,
    46.77195454403002,
    51.183929797312175,
    56.38722002310508,
    58.73567878819014
   ],
   [
    -96.56084341240559,
    -53.96664945531113,
    -53.932580015542584,
    -53.912337784664395,
    10.01128087554369,
    12.48086843394997,
    12.959312045809817,
    13.46422349267377,
    13.565568365749195,
    14.677171056910952,
    28.28023454435623,
    29.03721577426996,
    39.14033654092908,
    39.238320906829415,
    43.805714507637205,
    45.73801503556634,
    46.17611786765887,
    50.89199107821689,
    55.7305892220296,
    58.34064047605339
   ],
   [
    -96.56174506322499,
    -53.96232505413581,
    -53.92911817363354,
    -53.91106465192423,
    9.66200146781822,
    12.503914790054381,
    13.014460832501971,
    13.47621149610526,
    13.505606294817799,
    14.511615394081307,
    28.975972324351396,
    29.680522657309627,
    39.7210714644478,
    39.88043861574807,
    43.31411965722738,
    45.465008444716766,
    45.60587644872889,
    50.62471133733494,
    55.08207757859004,
    57.919877401252556
   ],
   [
    -96.56266083080948,
    -53.957562661700244,
    -53.925814807569836,
    -53.90986760903255,
    9.31426594662518,
    12.533368101707731,
    13.061864717731565,
    13.447069134742165,
    13.493320175799031,
    14.36872674206109,
    29.687154362628153,
    30.356313637382815,
    40.226046857107114,
    40.638955470930654,
    42.85041385358099,
    45.063792473322785,
    45.21446046752829,
    50.38486790327833,
    54.43717177894115,
    57.46125410120834
   ],
   [
    -96.56358229067791,
    -53.95245012144709,
    -53.9226830629284,
    -53.90875913331223,
    8.974330553194426,
    12.568182416903175,
    13.100579051431623,
    13.390370333316223,
    13.514838056048,
    14.245301888903676,
    30.413776525504446,
    31.06303244377924,
    40.74944778753409,
    41.41403045362571,
    42.41522067529341,
    44.55197927538158,
    44.98483896272819,
    50.17304390518243,
    53.78752762908572,
    56.946371917283
   ],
   [
    -96.56449155162059,
    -53.947082483194656,
    -53.91973447292021,
    -53.90772852627231,
    8.647136068993152,
    12.6072805629926,
    13.129647502231295,
    13.33593822381493,
    13.540028484961294,
    14.139524243040785,
    31.155751806041994,
    31.79950923648493,
    41.28665055432018,
    42.00964762830955,
    42.203521602819734,
    44.07580610603316,
    44.77584992489713,
    49.990492360973796,
    53.12133402468687,
    56.35584161157016
   ],
   [
    -96.56539330597155,
    -53.9415815203287,
    -53.91699246633387,
    -53.90679753544259,
    8.336605021917055,
    12.649285402527648,
    13.148065305307947,
    13.284150752229031,
    13.567955241257978,
    14.050575833080764,
    31.91057175660986,
    32.5633765721974,
    41.63467580373778,
    41.829714053789594,
    42.97760722585335,
    43.66199744348066,
    44.58607687101184,
    49.837426087322605,
    52.42321235682181,
    55.67425100029365
   ],
   [
    -96.56627082422705,
    -53.9360596846261,
    -53.914463889193264,
    -53.9059569963594,
    8.045767014159889,
    12.69302852292926,
    13.155244033511556,
    13.235413068271695,
    13.597779411181245,
    13.978102464748833,
    32.67737362789466,
    33.35314391696791,
    41.29199262172191,
    42.36961868365354,
    43.13052189679427,
    43.91948638959547,
    44.41512636196063,
    49.71466021432516,
    51.67651696426975,
    54.900636864383216
   ],
   [
    -96.56709899003744,
    -53.930598787616354,
    -53.912152353555264,
    -53.90519945442632,
    7.777219645886584,
    12.737402504745718,
    13.15132726133091,
    13.190101309174628,
    13.62861146719646,
    13.921606490996977,
    33.45502087415034,
    34.167224022476745,
    40.98367920287881,
    42.777079197074244,
    42.89520277065002,
    44.26260772281474,
    44.736888474675126,
    49.6219209453534,
    50.873182633190616,
    54.05697862177558
   ],
   [
    -96.56788454374939,
    -53.92535557032093,
    -53.91006950903052,
    -53.904534493188244,
    7.5327904489588535,
    12.781107294725146,
    13.137476495709143,
    13.148552914447293,
    13.659389354683022,
    13.879832659791372,
    34.23964893024378,
    35.00286377869478,
    40.712669459777736,
    42.43444837281992,
    43.389098310877145,
    44.12761951114597,
    45.59304952568625,
    49.550392408288054,
    50.012207214199975,
    53.184134254952255
   ],
   [
    -96.56860159997254,
    -53.92040530766606,
    -53.90821855201077,
    -53.903952524467755,
    7.314133694741323,
    12.823005739351958,
    13.11109691512006,
    13.116072542381836,
    13.689265428748556,
    13.850720030828652,
    35.02644021013061,
    35.85764689039056,
    40.48347631754936,
    42.12514248182609,
    43.83186293682815,
    44.009994893391394,
    46.469059406689475,
    49.10643266203545,
    49.474522543714315,
    52.35182372242247
   ],
   [
    -96.56924760146454,
    -53.91587692687911,
    -53.90660615009205,
    -53.9034540789716,
    7.122449302293942,
    12.8619403413048,
    13.078021182209232,
    13.090105087606776,
    13.717320380892716,
    13.83159537784093,
    35.80572637864463,
    36.7271893788784,
    40.3036598978925,
    41.85312721726788,
    43.90907755022919,
    44.19713445868312,
    47.36060165016541,
    48.17275922091811,
    49.32270333362037,
    51.67400068339084
   ],
   [
    -96.5698117391592,
    -53.9118643946027,
    -53.905236174119835,
    -53.903036986275985,
    6.958738814130519,
    12.896867759942344,
    13.049583222819994,
    13.062764631286793,
    13.742697670623192,
    13.819763748773848,
    36.560291298010014,
    37.60575486774178,
    40.18700198056953,
    41.620353849461914,
    43.8244380062722,
    44.452879227587275,
    47.23004669590579,
    48.26479304184058,
    48.987986367912896,
    51.302473025531675
   ],
   [
    -96.5702855892054,
    -53.90845488390445,
    -53.90411172398967,
    -53.90269913221476,
    6.823794901793989,
    12.926842980998186,
    13.026005207966636,
    13.036846695019292,
    13.764620722116995,
    13.812886306648652,
    37.257136279114086,
    38.483715657717966,
    40.15951791722728,
    41.42817768128912,
    43.755705642594904,
    44.55985719763574,
    46.29761683793924,
    48.48222512553798,
    49.177255683525814,
    51.27200810607745
   ],
   [
    -96.57066200169888,
    -53.90572278657452,
    -53.9032351534063,
    -53.902438587269444,
    6.718233308124197,
    12.951052458952464,
    13.007471854928708,
    13.014577419038794,
    13.782416362847187,
    13.80915957885481,
    37.838471042392065,
    39.343362884036985,
    40.26443164201226,
    41.27764053410499,
    43.70257232984596,
    44.477447163110774,
    45.39901053986457,
    47.97080668980137,
    50.08888859984732,
    51.462607820307866
   ],
   [
    -96.5709352435761,
    -53.90372791205186,
    -53.902608175254706,
    -53.90225372666461,
    6.642514275232954,
    12.96883694005294,
    12.994128648935645,
    12.99759048164223,
    13.795536123414214,
    13.80730715937385,
    38.23784788539797,
    40.147008153398374,
    40.534546629338,
    41.16954127932898,
    43.66479529040861,
    44.19961130142651,
    44.574001812050255,
    47.59077148445587,
    50.97602708302703,
    51.750377226797816
   ],
   [
    -96.57109890585373,
    -53.90250906713521,
    -53.902229410114494,
    -53.90214332063133,
    6.596960013581575,
    12.979741951173441,
    12.986080491053286,
    12.986998672551588,
    13.80357429820985,
    13.806501276669785,
    38.444174634192414,
    40.80100013116766,
    40.89354298706848,
    41.104451671669466,
    43.64219954771789,
    43.82973126155039,
    43.915262399442426,
    47.38039779117845,
    51.759258892925416,
    52.02253227815495
   ],
   [
    -96.57115428972402,
    -53.90210660524209,
    -53.90210660524193,
    -53.90209784781692,
    6.581753811170323,
    12.983390713133007,
    12.983390713133218,
    12.98339241719872,
    13.806281702182606,
    13.806281702182895,
    38.503785382218425,
    41.082716663838255,
    41.082716664757754,
    41.08271947422477,
    43.634679405628646,
    43.634679413356025,
    43.63467967996395,
    47.315959931577254,
    52.141303637198135,
    52.141303642083464
   ],
   [
    -96.57111735299374,
    -53.902390040751484,
    -53.90215083147348,
    -53.902150831473236,
    6.59189235182654,
    12.981165364704694,
    12.985386857107732,
    12.985386857107844,
    13.805451282299439,
    13.805451282299835,
    38.464018360275844,
    40.850438545889624,
    41.04485154226493,
    41.044851544869985,
    43.68709756514236,
    43.68709756793815,
    43.86052572190229,
    47.359304906898736,
    51.963217247719804,
    51.963217282086696
   ],
   [
    -96.57100775841022,
    -53.9032657399264,
    -53.90228302238337,
    -53.90228302238301,
    6.622278291446788,
    12.974497804975705,
    12.991308444069714,
    12.99130844406995,
    13.803023484081944,
    13.803023484082342,
    38.32262761066416,
    40.35385740737856,
    40.939768758086146,
    40.939769332533515,
    43.83558795594106,
    43.83558897316583,
    44.341208811630594,
    47.50729405571778,
    51.542866414174924,
    51.54286757173328
   ],
   [
    -96.57082480456671,
    -53.90470925773258,
    -53.902501725935274,
    -53.90250172593502,
    6.672827505707061,
    12.963612574124241,
    13.00095219072822,
    13.000952190728489,
    13.799191165450804,
    13.799191165451042,
    38.01555996237069,
    39.86780904788502,
    40.78657400976928,
    40.786574015980264,
    44.0602177554237,
    44.0602177826736,
    44.82096342518986,
    47.807221561931144,
    51.02506178569426,
    51.02506184990877
   ],
   [
    -96.57057160717264,
    -53.90670831746373,
    -53.90280453820889,
    -53.90280453820873,
    6.743391216026077,
    12.948760168526945,
    13.013970224880822,
    13.013970224881012,
    13.794283809966839,
    13.794283809967009,
    37.48971119346685,
    39.533803827360344,
    40.604428608830055,
    40.60442861134853,
    44.340203121023066,
    44.34020315680785,
    45.16914943197837,
    48.299862306147,
    50.477005920843496,
    50.477005991763505
   ],
   [
    -96.57025377940457,
    -53.9092416127603,
    -53.903191976918464,
    -53.90319197691837,
    6.833753595881448,
    12.9303105417686,
    13.02981510826805,
    13.029815108268286,
    13.788778967429765,
    13.788778967430028,
    36.78801809091824,
    39.34266626986413,
    40.4072784602403,
    40.40727846321029,
    44.65751654341843,
    44.65751654960417,
    45.36491454008274,
    48.96865590291883,
    49.92743956820856,
    49.92743962317358
   ],
   [
    -96.56986889980978,
    -53.912279083656145,
    -53.90365159106958,
    -53.90365159106899,
    6.94363413257285,
    12.90878064875006,
    13.047885500801673,
    13.047885500801858,
    13.78331605153136,
    13.783316051531429,
    35.99182580973714,
    39.22834095303323,
    40.205409906144496,
    40.20540991208682,
    44.998629087662074,
    44.99862911467438,
    45.4503271073961,
    49.393783433537685,
    49.393783454642,
    49.74809237270616
   ],
   [
    -96.56942429192641,
    -53.915788063559596,
    -53.904182742827146,
    -53.90418274282707,
    7.072659104953085,
    12.884765530615928,
    13.067280129657025,
    13.067280129657343,
    13.778707870824313,
    13.778707870824558,
    35.15176260425837,
    39.14646908368412,
    40.004519076517994,
    40.004519081681394,
    45.34566179253961,
    45.34566180116384,
    45.47224658220379,
    48.892530816876864,
    48.89253082343901,
    50.5635749660611
   ],
   [
    -96.568924822943,
    -53.919729618673536,
    -53.90477959060608,
    -53.90477959060581,
    7.220359189989781,
    12.858987984767277,
    13.086943982250055,
    13.0869439822503,
    13.775940246548952,
    13.775940246549169,
    34.29301445482534,
    39.07500795045303,
    39.80842068322808,
    39.808421763845374,
    45.46298416228347,
    45.67094296872265,
    45.670945652501175,
    48.45070909884129,
    48.45072080762199,
    51.34119716221911
   ],
   [
    -96.5683759577617,
    -53.924060046052944,
    -53.905435562486474,
    -53.90543556248638,
    7.386145816557101,
    12.832296922614962,
    13.105658758704118,
    13.105658758704267,
    13.776143180720855,
    13.776143180721105,
    33.42831661657908,
    39.002842040696954,
    39.619525903649674,
    39.619525911099394,
    45.4423764243683,
    45.91879087468662,
    45.918790956620555,
    48.12349945023978,
    48.123499525958856,
    52.01468067975249
   ],
   [
    -96.56778633834816,
    -53.92873811647917,
    -53.90614448526623,
    -53.906144485266104,
    7.569281846423021,
    12.805625298092083,
    13.12211353450809,
    13.122113534508395,
    13.780508562170313,
    13.780508562170649,
    32.564178754476515,
    38.92399874434879,
    39.4393460750438,
    39.439346083685614,
    45.42245488499673,
    45.994233242563496,
    45.99423325343327,
    48.00544872551496,
    48.005448731637216,
    52.561317492863274
   ],
   [
    -96.56715280354376,
    -53.933685526389596,
    -53.90689469611075,
    -53.9068946961104,
    7.768888231982312,
    12.780229647139718,
    13.135063819476498,
    13.135063819476676,
    13.790158581859282,
    13.79015858185954,
    31.706197390299874,
    38.835592238262166,
    39.26892200643377,
    39.26892201150303,
    45.41055294852544,
    45.8444476345617,
    45.84444765085997,
    48.149861269730046,
    48.14986130892482,
    53.01640322366708
   ],
   [
    -96.56648925148966,
    -53.93886500333171,
    -53.90768149546419,
    -53.907681495464026,
    7.9838000054433484,
    12.757439367199314,
    13.143495956823113,
    13.14349595682339,
    13.805935997429346,
    13.805935997429582,
    30.85655673802989,
    38.73638953087364,
    39.108768995443285,
    39.108769006425185,
    45.410573930462235,
    45.53900256184039,
    45.539002572502106,
    48.48674629709109,
    48.48674630452147,
    53.424380326199696
   ],
   [
    -96.5658102371733,
    -53.94423517227306,
    -53.90849949162541,
    -53.908499491625356,
    8.212457536895283,
    12.738751111803158,
    13.146801458616478,
    13.146801458616704,
    13.828215712433495,
    13.82821571243392,
    30.016629108923027,
    38.626271764056035,
    38.959041982468726,
    38.9590419834616,
    45.164212945964,
    45.164212962552824,
    45.42378828262287,
    48.928913778622466,
    48.92891379004898,
    53.814001087570695
   ],
   [
    -96.5651096551013,
    -53.94971432053858,
    -53.90933063820521,
    -53.90933063820484,
    8.453056370220647,
    12.726226001041836,
    13.144930016673854,
    13.144930016673987,
    13.85689559026539,
    13.856895590265665,
    29.18862114346792,
    38.50657410803538,
    38.820310709402385,
    38.8203107124179,
    44.76781978677375,
    44.767819793325586,
    45.45064550537969,
    49.43121121376188,
    49.43121121547631,
    54.20467927493116
   ],
   [
    -96.56440642828265,
    -53.955260050533866,
    -53.91017388172628,
    -53.91017388172562,
    8.703200193437029,
    12.722143692354827,
    13.138243273562539,
    13.138243273562722,
    13.891300496380651,
    13.891300496380959,
    28.373499832208374,
    38.37896840658625,
    38.69232479940255,
    38.692324812693855,
    44.36971554475576,
    44.369715565264066,
    45.489807326364485,
    49.97231502087063,
    49.972315026222496,
    54.605276371241324
   ],
   [
    -96.56369733713802,
    -53.960792547195624,
    -53.91101320564055,
    -53.911013205640096,
    8.959828737247506,
    12.729539441078575,
    13.127474070564178,
    13.127474070564375,
    13.930462641029614,
    13.930462641029775,
    27.573223106005983,
    38.24580216425374,
    38.57521629170504,
    38.575216292545,
    43.980687613395254,
    43.98068761642293,
    45.53965064634426,
    50.54302036142981,
    50.54302036728796,
    55.02271131610781
   ],
   [
    -96.56299497070613,
    -53.96625980473447,
    -53.9118408991822,
    -53.91184089918171,
    9.21904706421739,
    12.751970908329719,
    13.11346304078583,
    13.113463040786034,
    13.973172313295382,
    13.973172313295526,
    26.788715184667865,
    38.109432710026134,
    38.46884264470325,
    38.46884264659705,
    43.60507675177336,
    43.6050767588004,
    45.597677209025335,
    51.13819834844747,
    51.138198350260154,
    55.45955959320112
   ],
   [
    -96.56230788320981,
    -53.9716057701659,
    -53.912650056227676,
    -53.91265005622766,
    9.475886633926223,
    12.79381920286667,
    13.097145975030635,
    13.097145975030841,
    14.018203287998665,
    14.018203287998885,
    26.021376741081806,
    37.972559950001255,
    38.37284947731557,
    38.3728494919788,
    43.24864285451567,
    43.24864285627957,
    45.66144603701698,
    51.75339934991965,
    51.75339935798451,
    55.91743645897306
   ],
   [
    -96.56164419624537,
    -53.97677169179788,
    -53.91343229427005,
    -53.91343229426995,
    9.72442940771114,
    12.860220916179754,
    13.07937388770268,
    13.07937388770302,
    14.064341859735883,
    14.064341859736073,
    25.272751685009634,
    37.83760056498347,
    38.287068485100896,
    38.28706849199132,
    42.912819238995326,
    42.91281924314946,
    45.72843308768719,
    52.387006283949574,
    52.38700631166308,
    56.39675056283389
   ],
   [
    -96.56101119649398,
    -53.98170125289133,
    -53.91417907423139,
    -53.914179074231,
    9.957960503065964,
    12.95669582486016,
    13.060916350269695,
    13.06091635026997,
    14.110444725638432,
    14.110444725638654,
    24.544697804305823,
    37.7068921157005,
    38.211203298328854,
    38.211203301757074,
    42.59956133201083,
    42.599561335329106,
    45.79630998438498,
    53.03725149081252,
    53.03725151033252,
    56.896760405909845
   ],
   [
    -96.56041582583785,
    -53.986340739694086,
    -53.91488224396612,
    -53.914882243966,
    10.169719958740494,
    13.042445610655825,
    13.042445610656067,
    13.088277389152514,
    14.155456384909701,
    14.155456384910007,
    23.839530225757812,
    37.582570443703666,
    38.144903676180746,
    38.14490367972694,
    42.31051043024027,
    42.310510435069965,
    45.86298701871749,
    53.70250643006503,
    53.70250645509602,
    57.41551720334237
   ],
   [
    -96.55986460088998,
    -53.990639597705545,
    -53.915534121443685,
    -53.91553412144346,
    10.354099477868518,
    13.024539532795801,
    13.024539532796165,
    13.258094069158277,
    14.198413671391664,
    14.198413671391757,
    23.160250353405747,
    37.466543367053816,
    38.087763463017595,
    38.08776346624903,
    42.047125761337234,
    42.047125771013846,
    45.92665140001308,
    54.3810204845392,
    54.38102052894955,
    57.949633073515514
   ],
   [
    -96.55936796981675,
    -53.99456187928983,
    -53.916128926192165,
    -53.916128926192,
    10.507701300983088,
    13.007685211758558,
    13.00768521175874,
    13.46563386445552,
    14.238440619785125,
    14.238440619785518,
    22.51009997246994,
    37.36045526212207,
    38.039300896048424,
    38.03930090477745,
    41.81064018256968,
    41.8106401866761,
    45.98414141294885,
    55.07053928523903,
    55.07053931579445,
    58.49384607744455
   ],
   [
    -96.55891473993977,
    -53.998033428394926,
    -53.91664946958739,
    -53.91664946958726,
    10.630654411311644,
    12.99231949153283,
    12.992319491533005,
    13.706157982930657,
    14.274764544923897,
    14.27476454492408,
    21.89638767890888,
    37.265830670180236,
    37.99932743553387,
    37.999327437852436,
    41.602742026105496,
    41.602742032955504,
    46.03746154601239,
    55.769421746606085,
    55.76942177683011,
    59.04058261357671
   ],
   [
    -96.55853095028543,
    -54.001042345692056,
    -53.91710940221232,
    -53.917109402212226,
    10.725211892250021,
    12.978708986109933,
    12.978708986110176,
    13.969470373578991,
    14.306686467200919,
    14.306686467201231,
    21.326126778544563,
    37.18368244113164,
    37.966605480474435,
    37.96660548505417,
    41.423118316229356,
    41.42311832549427,
    46.083797579651005,
    56.47000323695984,
    56.47000343612937,
    59.57761643712845
   ],
   [
    -96.55820235986747,
    -54.00353889288603,
    -53.91748499103191,
    -53.91748499103175,
    10.795423424219162,
    12.967244371135077,
    12.967244371135186,
    14.24053751188142,
    14.333631269051613,
    14.333631269051764,
    20.811011507993545,
    37.11524635347511,
    37.940994480990234,
    37.94099448562748,
    41.275688806465986,
    41.27568882050436,
    46.12317928175494,
    57.16575364847673,
    57.16575372308985,
    60.08871155466535
   ],
   [
    -96.55794682886248,
    -54.00551627559913,
    -53.91778381083246,
    -53.91778381083232,
    10.845074734563575,
    12.95808129773635,
    12.958081297736902,
    14.355101739755915,
    14.355101739756067,
    14.498780363278335,
    20.367454422336795,
    37.061214321215296,
    37.92177207432838,
    37.921772079192834,
    41.159426169470066,
    41.15942617627402,
    46.15407244314432,
    57.839449470777055,
    57.83944954043092,
    60.54840905012437
   ],
   [
    -96.55776248675976,
    -54.006945018374445,
    -53.91799962115573,
    -53.917999621155325,
    10.87791383715259,
    12.95141559746291,
    12.951415597463193,
    14.37071971588747,
    14.370719715887509,
    14.717979599592194,
    20.018388212819993,
    37.02219744073705,
    37.90847871693378,
    37.9084788225546,
    41.07569334076894,
    41.075693531477796,
    46.17639480071125,
    58.456060352304895,
    58.456064951139275,
    60.92358939143285
   ],
   [
    -96.557653171708,
    -54.00781525454213,
    -53.918130292335114,
    -53.918130292335015,
    10.896296566559949,
    12.947368115742638,
    12.947368115742867,
    14.380203645825574,
    14.380203645825683,
    14.867817828567171,
    19.791229894320736,
    36.998612732586956,
    37.90067914412156,
    37.90067935213053,
    41.025162569507785,
    41.02516316882794,
    46.188837658342614,
    58.935705093864925,
    58.93570845061873,
    61.17319849835909
   ],
   [
    -96.55761572820383,
    -54.00810335981588,
    -53.91817390185055,
    -53.918173901850416,
    10.90231978931938,
    12.946011028543243,
    12.946011028543658,
    14.383383942792117,
    14.383383942792465,
    14.921523498281385,
    19.71207354188591,
    36.99072435661708,
    37.89811384071307,
    37.89811384315061,
    41.00827001238512,
    41.00827003613671,
    46.1933685808087,
    59.12988569156212,
    59.129885824847,
    61.26166534122866
   ]
  ],
  "scf_eigenvalues_ev": [
   [
    -96.57073233474085,
    -53.90626333504561,
    -53.902826858487344,
    -53.902826858487,
    6.723861680712259,
    12.952705116488888,
    13.010302835406717,
    13.010302835412922,
    13.795465639676495,
    13.795465639762886,
    37.640951414865214,
    39.60147675724543,
    40.65173457919131,
    40.651734579193466,
    44.26603273261319,
    44.26603273261846,
    45.09720935906444,
    48.15841080407448,
    50.61484166928603,
    50.61484166929864
   ],
   [
    -96.56819900927688,
    -53.92472183758299,
    -53.9085938192972,
    -53.904664189204574,
    7.465173153337129,
    12.80105016227366,
    13.127221933405481,
    13.128971426364691,
    13.688981954399644,
    13.854491550505882,
    33.732176315657526,
    36.38926860577796,
    40.30471588057723,
    41.59129455108043,
    43.94533687045609,
    44.6545209190915,
    46.2200906731718,
    48.84093996762356,
    49.454317856438266,
    52.736800912909324
   ],
   [
    -96.56328597177354,
    -53.96240778342986,
    -53.91553926772757,
    -53.91023839443118,
    9.135573015100467,
    12.67893911847023,
    13.111123876149183,
    13.166158721633343,
    13.816868643343323,
    14.113241459371942,
    27.475614942935508,
    35.32762848588379,
    39.282771786141794,
    40.5132719543106,
    42.38614212893067,
    43.61808582742269,
    47.75972159267597,
    49.00394924956361,
    51.749998518119995,
    56.31577692841311
   ],
   [
    -96.55886742614176,
    -53.99633007822826,
    -53.92047378433285,
    -53.916261060601194,
    10.691651912513786,
    12.960527630289533,
    13.031971018915273,
    13.379742230682254,
    14.19218810774214,
    14.663199426017245,
    22.129795957074247,
    35.12444369626385,
    37.824263824136665,
    38.48185619637943,
    41.48040246023902,
    43.09631009957594,
    47.15351174240937,
    54.059789464929345,
    55.886740811692995,
    60.205349187972985
   ],
   [
    -96.55753686804174,
    -54.0065142466268,
    -53.92073543870436,
    -53.91921750782566,
    10.970593440006413,
    12.896168101597944,
    12.993976072266527,
    13.887240273168874,
    14.386249200100186,
    15.444447219612364,
    19.871962121788695,
    35.82675719313018,
    36.850206273201195,
    37.242626542915424,
    42.20568971363839,
    42.486897018659484,
    47.02272620697366,
    56.879269949291846,
    59.19586924951784,
    60.626888351493704
   ],
   [
    -96.56009072614408,
    -53.98698147276624,
    -53.91741311363905,
    -53.916254109820656,
    10.314388875066781,
    12.960923640099697,
    13.009274496388189,
    13.08861531456534,
    14.249135059481857,
    14.273504169092217,
    23.757616712788465,
    36.35421670353768,
    36.7513331141525,
    38.38635031814942,
    42.50090422947954,
    43.965218208620634,
    46.60146133406272,
    51.661547003730384,
    55.6550406757464,
    58.43001263740705
   ],
   [
    -96.56501224589971,
    -53.94903131231437,
    -53.91186566773587,
    -53.90967233048042,
    8.507300206822023,
    12.671620886096157,
    13.15359682215459,
    13.186827230412872,
    13.766271993659007,
    13.958111943735041,
    29.492537100969102,
    36.924590022568694,
    37.524829858188745,
    41.16518384220868,
    42.5531501353598,
    45.93507675099941,
    46.572851757139354,
    48.24657945573452,
    51.25541070635178,
    54.74738258230992
   ],
   [
    -96.56941610006943,
    -53.91476119451594,
    -53.90581389074187,
    -53.90488893655927,
    7.098479160856692,
    12.85252346335819,
    13.0887749091017,
    13.091760828588546,
    13.701969544726644,
    13.842139352565155,
    35.864323072184135,
    38.4149469142505,
    38.4167959171277,
    40.8773740531439,
    44.32208741405186,
    45.97621345861385,
    46.61877361809882,
    47.41250799676776,
    50.6643615550506,
    51.24616498410571
   ],
   [
    -96.5669818474439,
    -53.92863384938957,
    -53.91132939937989,
    -53.91044323981734,
    7.826518400716793,
    12.657460372657876,
    13.235438079529533,
    13.250632650443176,
    13.563181256999666,
    13.928664996487017,
    33.999795716067034,
    36.13146415960846,
    37.06900189037895,
    39.24055001033442,
    42.099410140580964,
    47.05357279199114,
    49.00092371319749,
    49.38834876395869,
    52.59492394169446,
    53.36654952481413
   ],
   [
    -96.56299328846768,
    -53.954223467864814,
    -53.92181721090968,
    -53.9148658688151,
    9.165812116458632,
    12.434934976547764,
    13.112133703482408,
    13.445531997269672,
    13.722374178126845,
    14.16855603065717,
    30.051160454734234,
    32.66114140671739,
    36.73024339573333,
    38.3811921206624,
    41.60397568083106,
    47.04624699263234,
    48.72799416009796,
    52.49082706352375,
    53.71658204738684,
    57.7504537054631
   ],
   [
    -96.5585801310718,
    -53.98437163425977,
    -53.930130000880084,
    -53.921209538911995,
    10.822500339637129,
    12.481153607002593,
    12.859006181384567,
    13.35546757761398,
    14.222037244515676,
    14.997122162992117,
    24.31098017594496,
    32.19051316511759,
    33.889308328601544,
    37.88939466729168,
    44.56616136861532,
    46.56028706572225,
    48.36649742158983,
    52.02724892014077,
    57.45029004596178,
    61.92903578885454
   ],
   [
    -96.55633276645776,
    -53.99949928291174,
    -53.935388790521614,
    -53.9237586966873,
    11.382151911936292,
    12.591557985520835,
    13.127485809015019,
    13.250366911450529,
    14.35764162537951,
    16.997003644989615,
    20.132739327713338,
    31.714630836416273,
    32.96175132439371,
    37.969249932097554,
    43.57356467031655,
    47.547371884207564,
    50.9979983052751,
    53.10174249908287,
    56.53615979165764,
    60.89218315874311
   ],
   [
    -96.55754868642258,
    -53.99083584210798,
    -53.93565343774228,
    -53.91978972807271,
    11.170574196180263,
    12.685147152260425,
    12.837301145933552,
    13.28440975239816,
    14.135198938044917,
    15.676830584287133,
    22.65487809661613,
    30.70671554333344,
    34.73635312870812,
    39.02058547598355,
    42.9941143548572,
    46.85635652384197,
    50.290832652143486,
    52.50069045516373,
    56.280300497327424,
    59.27807325475276
   ],
   [
    -96.56152879587394,
    -53.964736109653636,
    -53.92817097504917,
    -53.912952624424975,
    9.761685632559246,
    12.47463325480927,
    12.99152761472886,
    13.419730565691134,
    13.679541116795502,
    14.496309355860516,
    28.059072949335587,
    30.79171876287971,
    37.459511570541395,
    40.84998753240589,
    42.65433408900857,
    45.01747341481802,
    47.249857672097995,
    51.748318845063444,
    54.17025318648797,
    59.25639518691012
   ],
   [
    -96.56594918642436,
    -53.938650561897944,
    -53.91427720327602,
    -53.908084854830335,
    8.1757191717136,
    12.651139440542943,
    13.173170830823393,
    13.257350758185574,
    13.617649155124658,
    13.978839322166452,
    31.777066250613622,
    34.431709107915,
    39.25545384712524,
    40.94754081921685,
    42.7376776149053,
    45.204400936809726,
    46.34408804681442,
    50.49537598317071,
    51.14191324409524,
    55.08175466431568
   ],
   [
    -96.56033518220026,
    -53.96455551758955,
    -53.926771215664516,
    -53.92633056862621,
    9.990008650705354,
    12.139354590294282,
    13.273887487023085,
    13.743749970006274,
    13.954108505509996,
    14.16907959933131,
    30.692077553292393,
    32.218947614623524,
    32.64645216627151,
    35.32596469590065,
    38.16530709860269,
    52.712066235827805,
    52.858150891219715,
    55.135192390785555,
    56.81435935732768,
    58.971491983511534
   ],
   [
    -96.55685392224602,
    -53.98248639126707,
    -53.938490034517734,
    -53.93173198158209,
    11.057205674913954,
    11.978191074036683,
    13.201187346046732,
    13.935123708017567,
    14.255459519707031,
    15.186005721939893,
    27.37081806288496,
    29.352578071025135,
    29.9184726022313,
    36.44749253006134,
    39.75111387236943,
    50.57052808426295,
    54.762313601446884,
    57.62295716213843,
    59.732079200437255,
    62.339574516773816
   ],
   [
    -96.55461243492823,
    -53.989153644408994,
    -53.95328644322617,
    -53.933192797910024,
    11.689548531036367,
    12.054653719667314,
    12.993202527449178,
    13.75811427071911,
    14.394694513916509,
    17.952421288026365,
    22.3530958641557,
    26.963403048735643,
    30.27873704961148,
    36.79052570834092,
    44.96458294015634,
    48.57230423004383,
    53.2232717512686,
    57.05649031341721,
    58.43980687186971,
    62.18179044611499
   ],
   [
    -96.55489840712727,
    -53.98172621754571,
    -53.9632821543054,
    -53.92792889064087,
    11.959165944233488,
    12.22619962052504,
    12.680202537542208,
    13.630502921384306,
    14.166976569889192,
    18.185894660118624,
    22.231331895798355,
    25.62489771085569,
    31.909068501244334,
    37.74746445319909,
    46.61175761314693,
    50.705217464050136,
    51.41124673398555,
    52.346582325309015,
    56.62170121304801,
    59.9387089798594
   ],
   [
    -96.55755057002122,
    -53.98067384442473,
    -53.945697006920405,
    -53.919819425794564,
    11.281005175347373,
    12.461974796865332,
    12.65616511524443,
    13.498719018290748,
    13.909843244571334,
    15.708528124207488,
    24.882827296228072,
    27.798084080781614,
    34.47293191966099,
    39.47558984181813,
    43.90708204146645,
    47.704646331168696,
    49.07302872025125,
    53.74820702288652,
    56.98898080615126,
    59.14302575065688
   ],
   [
    -96.56102362815709,
    -53.97495855780549,
    -53.92186283082457,
    -53.91424667772942,
    9.969711525937948,
    12.62615871548402,
    13.000843072145956,
    13.216228253493478,
    13.965886363118827,
    14.408771934885534,
    25.748435537137734,
    33.642542945066175,
    37.44207415221539,
    39.04771364771741,
    43.364438516010864,
    44.65260884002358,
    47.895652652268005,
    50.18502628836675,
    54.0789512781053,
    59.12182909276253
   ],
   [
    -96.55470117169378,
    -53.994162539400456,
    -53.94091546535994,
    -53.939035427236355,
    11.11779490772091,
    11.71646657156622,
    14.132466960541995,
    14.220787364181815,
    14.413252262739862,
    15.822474226725255,
    25.873278788303207,
    28.470743515224456,
    29.700015838980104,
    34.32881726659094,
    37.01380825191689,
    56.04358438714982,
    57.72284532148496,
    60.81034395191341,
    62.537300335763724,
    63.581365710503796
   ],
   [
    -96.55339225874147,
    -53.99682861541827,
    -53.9491970852798,
    -53.94145178930856,
    11.321856783757942,
    11.723065375953155,
    13.839772332978773,
    14.198988274633125,
    14.494980924905772,
    18.171573069553805,
    23.67556280504948,
    26.0580944795153,
    28.497683097748983,
    35.75423733394868,
    39.075299609823645,
    53.83189990868513,
    58.77569643540859,
    59.270207398225004,
    63.110733620113116,
    65.25745101878955
   ],
   [
    -96.55367981150144,
    -53.985887434599285,
    -53.963275488210606,
    -53.935775553122824,
    11.723601760074915,
    11.967884451597746,
    13.13093730187211,
    13.895739973124948,
    14.376309016012609,
    19.904934822427503,
    21.869146939594604,
    24.325384987349086,
    29.861111208017928,
    36.60060730776697,
    44.83350450404717,
    49.999723835915894,
    54.94781699393055,
    55.01407591519367,
    59.95004191400142,
    63.07104454449767
   ],
   [
    -96.55540043122062,
    -53.99254007627365,
    -53.94887381941248,
    -53.92651608704201,
    11.705231682245056,
    12.361544093312897,
    12.89007817644254,
    13.448169047977723,
    14.283431330782651,
    18.059217007148963,
    20.463156087980284,
    28.466453537864215,
    32.25315347920569,
    37.82531644423491,
    45.05899500986232,
    49.70085970279658,
    52.00648200082045,
    53.4746382315197,
    55.3493726711706,
    58.98278352519719
   ],
   [
    -96.55754301436579,
    -54.0008123579757,
    -53.925870670726745,
    -53.91971055574699,
    11.04582215373382,
    12.818302765771008,
    13.093817065988599,
    13.356990805412467,
    14.321629039751887,
    15.588058083016245,
    20.88881999486767,
    33.83352591327148,
    35.2853332584845,
    38.124840741284636,
    42.47516324204405,
    44.891985282161656,
    48.6010982093474,
    53.757110354025095,
    58.652070603385155,
    59.58988295255466
   ],
   [
    -96.55338348197047,
    -54.00103649851924,
    -53.944248250459864,
    -53.94201098628451,
    11.153107180245131,
    11.619414570966612,
    14.316813751132566,
    14.344330532878807,
    14.504045995621214,
    17.359279083093234,
    23.501732363804276,
    27.969608907636157,
    29.15233898172408,
    34.14872044767527,
    36.835244453234154,
    57.07026735730481,
    59.8297669469646,
    62.43606081739718,
    63.337808620287426,
    64.85022701702195
   ],
   [
    -96.55460387472225,
    -53.99191207565936,
    -53.94529198783256,
    -53.93807520558505,
    11.30470672112406,
    11.811839689703412,
    13.579937068738392,
    14.13238240882034,
    14.401163288840383,
    16.573598580978874,
    26.11854678013043,
    26.527134781925255,
    28.975161855148347,
    35.97855618945672,
    39.28882286863906,
    52.332500164269234,
    57.210044090506656,
    60.671724333705264,
    61.30647321711897,
    62.79427450666467
   ],
   [
    -96.55632761824559,
    -53.98921625188375,
    -53.94096447601084,
    -53.928178457449995,
    11.43469139654893,
    12.253498374542893,
    12.853139147562894,
    13.553914723291319,
    14.362118253381743,
    16.19140710240929,
    23.17093350296728,
    30.2274259283828,
    31.114928191969565,
    37.20014632753567,
    45.06583462680549,
    47.231184085905944,
    50.90102766338875,
    54.70926665139818,
    59.944500211064174,
    61.1752872698547
   ],
   [
    -96.55713647980214,
    -53.981390737072005,
    -53.93476320974933,
    -53.93352387955644,
    10.834210328062067,
    11.897988018405039,
    13.666477579377137,
    14.013497636381665,
    14.294272217111157,
    14.536813229075555,
    29.055276959478196,
    29.446492324403575,
    30.747139281464978,
    34.705280590253125,
    37.42157727706675,
    54.543515482508106,
    55.28220408478219,
    58.82008717249176,
    58.90046543146219,
    61.21475542589328
   ],
   [
    -96.559800452257,
    -53.9694554369839,
    -53.93024608156674,
    -53.92340711098489,
    10.261700110640268,
    12.19742975026186,
    13.029713737116463,
    13.67995335205755,
    14.011677228889312,
    14.469258109973506,
    28.571496895834677,
    31.11246875419255,
    33.02678266197617,
    37.20661349544874,
    40.51370060957006,
    48.84182617005235,
    51.76204283508415,
    54.78769548646501,
    56.733487242137336,
    60.02010384841534
   ],
   [
    -96.56379109920789,
    -53.946064796826946,
    -53.91853447176318,
    -53.9181954461895,
    8.847424590120468,
    12.406023792039273,
    13.265199327957866,
    13.47563522657312,
    13.623530244798912,
    14.042745855713923,
    32.25311512838372,
    34.03819043545809,
    35.72302791865752,
    36.686996112840475,
    39.49132310711175,
    49.89665448338876,
    51.05182863558983,
    52.01036627513983,
    54.623165604160796,
    56.215372457959496
   ],
   [
    -96.5670811525926,
    -53.935069117493555,
    -53.90719422669082,
    -53.90719422668915,
    7.821196052995778,
    12.77410373815312,
    13.137505775937012,
    13.137505775951533,
    13.793382172869862,
    13.793382172971091,
    31.492809350879412,
    38.811881445928954,
    39.227833247991725,
    39.22783324800925,
    45.409306830984576,
    45.77860507430483,
    45.77860507436197,
    48.21998733502924,
    48.21998733503709,
    53.121013015067085
   ],
   [
    -96.56403022487042,
    -53.95169870616237,
    -53.92025294473788,
    -53.908555097589606,
    8.846148354308305,
    12.59704921990759,
    13.116066852055049,
    13.313067487996467,
    13.58721437421928,
    14.180574187963563,
    29.786838403592522,
    32.492214072351715,
    40.64481567110029,
    41.80563185735351,
    42.54930185992192,
    43.26543155108302,
    46.024291988695694,
    50.03168396626873,
    52.53440026297426,
    57.37120426482547
   ],
   [
    -96.55961885367128,
    -53.974182391637854,
    -53.936523731726496,
    -53.914594934998995,
    10.530648926447665,
    12.492947822797834,
    12.870175607553229,
    13.393167999280179,
    13.725810971611823,
    14.967129272649851,
    26.333426156513045,
    29.144926258660846,
    38.09294849830845,
    38.524701197270936,
    44.52146028885015,
    45.28909652028138,
    48.05716071041888,
    51.440176632470184,
    55.39699904254486,
    60.40385071006128
   ],
   [
    -96.55643452433735,
    -53.99374065904823,
    -53.942075212274425,
    -53.921785286819876,
    11.45652139495362,
    12.585327297319404,
    12.944180792713253,
    13.304392951823269,
    14.175549025321336,
    16.69009650435444,
    21.342805118880534,
    29.431271506184157,
    35.19380766317015,
    36.79369707316734,
    45.57914635896049,
    46.22125278698544,
    53.15789171300666,
    53.607037254337435,
    55.272502568910866,
    56.415249384533666
   ],
   [
    -96.55633252212323,
    -53.995627083610906,
    -53.936993429448044,
    -53.92591331412485,
    11.409483900219708,
    12.457748072751741,
    12.976340248983226,
    13.350827719727532,
    14.407915661051659,
    16.58047437597118,
    21.314317420134305,
    30.838091561319793,
    33.467276871474986,
    36.040270524730005,
    46.806316947720944,
    47.04459466982073,
    49.09132065516887,
    52.91968755532494,
    59.69463560689126,
    61.19684872185287
   ],
   [
    -96.55937401754912,
    -53.97608853487888,
    -53.926903518228805,
    -53.9245662952365,
    10.476148845276963,
    12.285312156481845,
    12.95787467139105,
    13.470737986826563,
    14.296498100155079,
    14.530871821307764,
    26.29696576896189,
    33.09579984718942,
    33.20400611714578,
    36.08587121775299,
    43.15823019616667,
    48.58648497124448,
    48.90744564456439,
    52.66543911301849,
    58.113527975393275,
    60.641037157065036
   ],
   [
    -96.56229944434291,
    -53.96342513147535,
    -53.91796193357456,
    -53.91661371712733,
    9.451952781131556,
    12.497771537984992,
    13.066310761716228,
    13.298079851096164,
    13.979431851942376,
    14.137910455197177,
    27.758919912260964,
    34.85886523972914,
    36.11856297158071,
    37.845403511036075,
    43.9021285720059,
    46.02395399685418,
    47.60703445981229,
    50.15491665198952,
    54.58437780255778,
    57.36076772529983
   ],
   [
    -96.55882539596824,
    -53.97576662733099,
    -53.936960084659404,
    -53.92043977339715,
    10.741358576537513,
    12.310310985522838,
    12.809513391953665,
    13.606077933722402,
    13.926672095232265,
    15.006605301630254,
    26.60269009517918,
    29.36722916319187,
    33.619713774059036,
    39.99131706782288,
    42.64376591107567,
    45.82385991228296,
    50.27135937849542,
    54.61723503954611,
    56.287544325999576,
    60.720886014160556
   ],
   [
    -96.55564276865246,
    -53.98330948469521,
    -53.95447183520176,
    -53.927595419336306,
    11.803482329765153,
    12.329559276162858,
    12.511589651331494,
    13.67295292835425,
    14.143619191196466,
    16.95596692630738,
    23.718806561008552,
    26.77628855574719,
    30.849901393957403,
    40.78517116900725,
    43.229838478821605,
    47.46793378479269,
    52.65364060441487,
    55.665073991505494,
    57.2910945662903,
    59.1213023691787
   ],
   [
    -96.55461561777726,
    -53.98785807888955,
    -53.955815628295284,
    -53.93210885187386,
    11.919597929804782,
    12.162502536454783,
    12.745518823738179,
    13.634727638709526,
    14.345189998220693,
    18.892236065044248,
    20.877158723362285,
    27.824121589498123,
    29.00167327183382,
    39.66352311140954,
    44.37013193063967,
    48.9693510073303,
    53.08698313861648,
    53.64426101546015,
    57.399436099202056,
    62.64769647523115
   ],
   [
    -96.55632570434658,
    -53.98352071020159,
    -53.945502606827674,
    -53.92921521002207,
    11.433081268828346,
    12.138628864912604,
    12.779422021336979,
    13.825577372001911,
    14.175884080304243,
    15.988277091599306,
    25.43638520583837,
    28.24430632683483,
    29.986140864341902,
    39.26449309592949,
    42.443026381792166,
    46.86456555225164,
    53.888641362980216,
    57.23228767137468,
    59.25108427959856,
    59.97355863970153
   ],
   [
    -96.55666790051777,
    -53.985413187879516,
    -53.938622410305925,
    -53.930673047124195,
    11.213141269144376,
    12.068072655161625,
    13.05426092451089,
    13.685924069936664,
    14.404466632436154,
    15.54104570728148,
    25.125144259673696,
    29.665935641127337,
    31.695342628556254,
    35.44237427507854,
    42.4105550339946,
    50.436681436658894,
    51.07703515861637,
    55.98162036219558,
    61.785784109572454,
    63.073142350295136
   ],
   [
    -96.5544226305422,
    -53.98767761181896,
    -53.95273222752629,
    -53.93696101231602,
    11.618542737659025,
    12.001696895244802,
    13.008400293909336,
    13.962837797938455,
    14.369162359920919,
    17.5824228600561,
    24.60014304207288,
    26.666794739368385,
    27.48579632846851,
    38.77157048003082,
    42.22762894256695,
    48.29951765641982,
    56.74969798772689,
    57.392113602894554,
    60.01565185114061,
    62.872625722115835
   ],
   [
    -96.55339794478458,
    -53.979132043836984,
    -53.96720528308789,
    -53.94152817255705,
    11.846604875770467,
    12.243140906876018,
    12.685343543049147,
    13.791976497726894,
    14.490630064551631,
    20.802108374644206,
    22.414827295402766,
    24.735889012327377,
    25.761526076664552,
    41.76161896608148,
    44.78830282289416,
    46.30545297836134,
    50.93869652130762,
    60.09093629876678,
    62.35431718640465,
    65.27325003409304
   ],
   [
    -96.55418741539644,
    -53.982217577841475,
    -53.961915153827775,
    -53.93585593374226,
    11.927771749376992,
    12.244593245283765,
    12.563026854632827,
    13.774979064362125,
    14.355517013899844,
    18.75521350963205,
    22.87844870429768,
    26.088636204494264,
    27.522236122738793,
    41.70620681038576,
    43.44385576824479,
    46.94028486715837,
    52.85110611373559,
    56.71170984440851,
    59.934322260594584,
    62.40833468799196
   ],
   [
    -96.55349393599164,
    -53.99288065605873,
    -53.95584557447068,
    -53.93788515331521,
    11.471837248012374,
    11.808193690044467,
    13.57451132638015,
    14.070904518580019,
    14.42530741970772,
    18.83562101434347,
    23.67736771561274,
    24.029785516851636,
    30.211147982889965,
    34.936192274195534,
    41.68413751309908,
    53.543181078673946,
    55.16459684026043,
    58.7521169433043,
    59.97402921373438,
    64.64463656800103
   ],
   [
    -96.55339495651873,
    -53.989073730783154,
    -53.95718990238699,
    -53.94143643833852,
    11.600053162216343,
    11.931615405386845,
    13.228514740105759,
    13.986934791521216,
    14.491639584622709,
    19.383740505257578,
    23.979771159009264,
    24.245918937430986,
    27.074350706513737,
    38.52576799920222,
    42.10794216820056,
    49.70856804402757,
    54.7257681249703,
    59.46941720787404,
    63.06623574836948,
    65.07796124851177
   ],
   [
    -96.55460590324407,
    -53.990820332589216,
    -53.949250905143174,
    -53.93534902344487,
    11.454347595765523,
    11.895816812842465,
    13.355596461065959,
    13.906695582198385,
    14.44369268391457,
    17.108287766863633,
    24.28143756842119,
    26.407967743402775,
    30.716457644009154,
    35.094175853750556,
    41.920430498427905,
    52.100819398452515,
    53.303638213441104,
    59.9406771097546,
    60.661719964460325,
    62.33353415729706
   ],
   [
    -96.56189848436692,
    -53.975606472356844,
    -53.913345586412476,
    -53.91334558638362,
    9.663393466801907,
    12.840927838656965,
    13.083788215496238,
    13.083788215578847,
    14.05264918221704,
    14.05264918338847,
    25.45802469968471,
    37.87113141085832,
    38.30747795870311,
    38.30747795876272,
    42.99473658736493,
    42.99473658739697,
    45.71149377501381,
    52.22689934299621,
    52.226899343193836,
    56.27491862313015
   ],
   [
    -96.55935759303713,
    -53.98481364477239,
    -53.92805449583268,
    -53.91518338419181,
    10.595996025038067,
    12.771241536243382,
    12.913597003081211,
    13.186184866645132,
    13.971025641862452,
    14.870522047076262,
    24.04671464486085,
    32.04698152748508,
    38.25317285775272,
    38.29978424148816,
    43.08327844789803,
    44.053003237603306,
    50.21645606569427,
    50.91830606373601,
    53.923295235087316,
    61.43566800426462
   ],
   [
    -96.55616854324452,
    -53.982722004857386,
    -53.955043396531096,
    -53.92238506894312,
    11.69814935437082,
    12.473299784189917,
    12.609606029566873,
    13.499996439638364,
    13.998654552379671,
    16.719046127786264,
    23.421725985681753,
    26.541403022467332,
    34.84686788580853,
    36.75851859956527,
    47.42917891156893,
    47.556405438501166,
    51.052972676252104,
    53.29157124712786,
    55.6088489288661,
    58.28575523426469
   ],
   [
    -96.55421068061594,
    -53.98176710322979,
    -53.96728217564494,
    -53.93074222767525,
    11.884635754557717,
    12.073274365997165,
    12.930769249965055,
    13.748485772881478,
    14.248383344986877,
    19.725701061460594,
    21.03039447771935,
    24.81876238367373,
    32.17212949833053,
    35.61898290174153,
    48.0410601225672,
    50.26773253566288,
    51.053331774674994,
    54.70650508252038,
    56.517087029672155,
    61.35538873516236
   ],
   [
    -96.558128655482,
    -53.99408633129441,
    -53.924471803563854,
    -53.921821827039366,
    10.930944017803034,
    12.748663242392285,
    13.010605832738344,
    13.182234372557907,
    14.37420850733861,
    15.123836166076643,
    22.37440677493592,
    34.286613099496066,
    34.727283057347826,
    36.63231065105266,
    45.06093830225188,
    45.24665764951606,
    48.08485831330206,
    51.27649171966065,
    59.17180291528921,
    61.21320034257259
   ],
   [
    -96.5558857635463,
    -53.991908842400626,
    -53.94478976806635,
    -53.92633791360619,
    11.611295114243696,
    12.403197817671115,
    12.803237438097646,
    13.45971195117354,
    14.285037787889474,
    17.053578784559352,
    21.577453216542512,
    29.671182953522695,
    31.168929767007523,
    39.5311218180642,
    43.243898533020065,
    49.49254494968025,
    50.59622804190936,
    54.42012516775033,
    56.05250186047456,
    59.96818090964811
   ],
   [
    -96.55392447620136,
    -53.97939437446864,
    -53.96798536316179,
    -53.93526582336227,
    11.985812356559693,
    12.137713083468512,
    12.696465229118896,
    13.744176315854649,
    14.356584979817208,
    20.091583108753635,
    21.382587635801094,
    25.036004487884348,
    28.64120318975243,
    39.64597044472488,
    45.918220193868116,
    48.172280255298375,
    51.24945079001892,
    55.785715449117696,
    60.262163800346634,
    62.1199870998784
   ],
   [
    -96.55495700895607,
    -53.99125787447777,
    -53.9520557459485,
    -53.92904139098857,
    11.729359886909897,
    12.207976955816033,
    12.944900146131816,
    13.562700014817976,
    14.350705167448817,
    18.4374402907727,
    20.64043392118434,
    27.556291589213384,
    32.607947389063966,
    35.74550688901364,
    47.95011784886162,
    48.58191066365676,
    49.85673873700134,
    56.476609592067675,
    56.94616558428351,
    58.910382385890166
   ],
   [
    -96.55822288469054,
    -54.0041900682127,
    -53.917673203571624,
    -53.91767320357096,
    10.80950538244095,
    12.964606566761779,
    12.964606566806658,
    14.307219448859296,
    14.339412031538957,
    14.33941203177189,
    20.692556105400822,
    37.100465733488875,
    37.93546728659676,
    37.935467286598026,
    41.24366806193495,
    41.243668061951574,
    46.13165317299534,
    57.33704762569137,
    57.3370476257069,
    60.2095530049785
   ],
   [
    -96.55691085494554,
    -54.00275145188643,
    -53.92939516621166,
    -53.92066506402084,
    11.190100320427312,
    12.755398495024778,
    13.11495576191276,
    13.397662263077546,
    14.325654185201115,
    16.364464215043366,
    19.997567711382676,
    32.65656756014828,
    35.8764279788821,
    36.90585256254916,
    43.71925495509574,
    44.607723184384625,
    49.56929050642256,
    56.1513309453945,
    56.58776181780957,
    58.37286833347137
   ]
  ],
  "scf_kpoint_weights": [
   0.0078125,
   0.0234375,
   0.0234375,
   0.0234375,
   0.0234375,
   0.0234375,
   0.0234375,
   0.0234375,
   0.0234375,
   0.046875,
   0.046875,
   0.046875,
   0.046875,
   0.046875,
   0.046875,
   0.0234375,
   0.046875,
   0.046875,
   0.046875,
   0.046875,
   0.046875,
   0.0234375,
   0.046875,
   0.046875,
   0.046875,
   0.046875,
   0.0234375,
   0.046875,
   0.046875,
   0.0234375,
   0.046875,
   0.0234375,
   0.0078125,
   0.0234375,
   0.0234375,
   0.0234375,
   0.0234375,
   0.0234375,
   0.0234375,
   0.046875,
   0.046875,
   0.046875,
   0.046875,
   0.0234375,
   0.046875,
   0.046875,
   0.046875,
   0.0234375,
   0.046875,
   0.0234375,
   0.0078125,
   0.0234375,
   0.0234375,
   0.0234375,
   0.0234375,
   0.046875,
   0.046875,
   0.0234375,
   0.0078125,
   0.0234375
  ],
  "fermi_energy_ev": 15.947071193528627
 },
 "reference": {
  "band_eigenvalues_ev": [
   [
    -96.5712,
    -53.9021,
    -53.9021,
    -53.9021,
    6.5817,
    12.9834,
    12.9834,
    12.9834,
    13.8063,
    13.8063,
    38.5038,
    41.0827,
    41.0827,
    41.0827,
    43.6347,
    43.6347,
    43.6347,
    47.316,
    52.1412,
    52.1412
   ],
   [
    -96.5711,
    -53.9024,
    -53.9022,
    -53.9022,
    6.5953,
    12.9793,
    12.9866,
    12.9866,
    13.8026,
    13.8078,
    38.4539,
    40.9026,
    40.9026,
    41.0215,
    43.7134,
    43.8211,
    43.8211,
    47.3691,
    51.6977,
    52.166
   ],
   [
    -96.571,
    -53.9033,
    -53.9026,
    -53.9026,
    6.6358,
    12.9671,
    12.9963,
    12.9963,
    13.7915,
    13.8122,
    38.3127,
    40.4662,
    40.4662,
    40.8472,
    43.9406,
    44.2761,
    44.2761,
    47.4938,
    50.8593,
    52.2406
   ],
   [
    -96.5707,
    -53.9047,
    -53.9031,
    -53.9031,
    6.7031,
    12.947,
    13.0123,
    13.0123,
    13.7733,
    13.8195,
    38.1003,
    39.9132,
    39.9132,
    40.5822,
    44.2948,
    44.8587,
    44.8587,
    47.5511,
    50.0914,
    52.365
   ],
   [
    -96.5704,
    -53.9066,
    -53.9039,
    -53.9039,
    6.7971,
    12.9191,
    13.0346,
    13.0346,
    13.7483,
    13.8297,
    37.8417,
    39.3138,
    39.3138,
    40.2527,
    44.7537,
    45.5003,
    45.5003,
    47.2455,
    49.7504,
    52.5406
   ],
   [
    -96.57,
    -53.9091,
    -53.9049,
    -53.9049,
    6.9174,
    12.884,
    13.0632,
    13.0632,
    13.7169,
    13.8426,
    37.5561,
    38.6969,
    38.6969,
    39.881,
    45.296,
    46.17,
    46.17,
    46.4815,
    49.9355,
    52.7679
   ],
   [
    -96.5695,
    -53.912,
    -53.906,
    -53.906,
    7.0635,
    12.842,
    13.098,
    13.098,
    13.6799,
    13.8581,
    37.2582,
    38.0762,
    38.0762,
    39.4834,
    45.498,
    45.9066,
    46.8532,
    46.8532,
    50.4017,
    53.0481
   ],
   [
    -96.5689,
    -53.9154,
    -53.9074,
    -53.9074,
    7.2348,
    12.7936,
    13.1388,
    13.1388,
    13.6381,
    13.876,
    36.9581,
    37.4587,
    37.4587,
    39.0695,
    44.445,
    46.5748,
    47.5418,
    47.5418,
    50.9931,
    53.3822
   ],
   [
    -96.5682,
    -53.9192,
    -53.9089,
    -53.9089,
    7.4306,
    12.7394,
    13.1853,
    13.1853,
    13.5924,
    13.8961,
    36.6627,
    36.8489,
    36.8489,
    38.6417,
    43.3799,
    47.293,
    48.2305,
    48.2305,
    51.6477,
    53.7713
   ],
   [
    -96.5675,
    -53.9234,
    -53.9105,
    -53.9105,
    7.6499,
    12.6802,
    13.2375,
    13.2375,
    13.5443,
    13.9184,
    36.25,
    36.25,
    36.3762,
    38.1992,
    42.3351,
    48.0564,
    48.9164,
    48.9164,
    52.3384,
    54.2162
   ],
   [
    -96.5667,
    -53.9279,
    -53.9123,
    -53.9123,
    7.8912,
    12.6167,
    13.2949,
    13.2949,
    13.4954,
    13.9424,
    35.6637,
    35.6637,
    36.1016,
    37.7303,
    41.334,
    48.8607,
    49.5962,
    49.5962,
    53.047,
    54.7171
   ],
   [
    -96.5658,
    -53.9326,
    -53.9142,
    -53.9142,
    8.1529,
    12.5495,
    13.3574,
    13.3574,
    13.4478,
    13.968,
    35.0919,
    35.0919,
    35.8407,
    37.2145,
    40.406,
    49.7035,
    50.2695,
    50.2695,
    53.7615,
    55.0779
   ],
   [
    -96.565,
    -53.9376,
    -53.9162,
    -53.9162,
    8.4328,
    12.4795,
    13.4041,
    13.4243,
    13.4243,
    13.9948,
    34.5357,
    34.5357,
    35.5942,
    36.6234,
    39.5846,
    50.5828,
    50.9363,
    50.9363,
    54.4714,
    55.2021
   ],
   [
    -96.564,
    -53.9427,
    -53.9183,
    -53.9183,
    8.728,
    12.4076,
    13.3679,
    13.4954,
    13.4954,
    14.0227,
    33.9981,
    33.9981,
    35.3634,
    35.9336,
    38.8977,
    51.4979,
    51.599,
    51.599,
    55.17,
    55.3373
   ],
   [
    -96.5631,
    -53.948,
    -53.9204,
    -53.9204,
    9.0342,
    12.3344,
    13.3434,
    13.5702,
    13.5702,
    14.0512,
    33.4793,
    33.4793,
    35.1427,
    35.1481,
    38.3494,
    52.2577,
    52.2577,
    52.4457,
    55.4834,
    55.8497
   ],
   [
    -96.5622,
    -53.9532,
    -53.9225,
    -53.9225,
    9.346,
    12.261,
    13.3364,
    13.6479,
    13.6479,
    14.0802,
    32.9809,
    32.9809,
    34.2732,
    34.9482,
    37.9188,
    52.9159,
    52.9159,
    53.4261,
    55.6402,
    56.5053
   ],
   [
    -96.5612,
    -53.9585,
    -53.9246,
    -53.9246,
    9.6561,
    12.188,
    13.3547,
    13.7279,
    13.7279,
    14.1092,
    32.5043,
    32.5043,
    33.3552,
    34.7638,
    37.577,
    53.5763,
    53.5763,
    54.4383,
    55.8072,
    57.1326
   ],
   [
    -96.5603,
    -53.9637,
    -53.9268,
    -53.9268,
    9.9551,
    12.1162,
    13.4076,
    13.8094,
    13.8094,
    14.138,
    32.0509,
    32.0509,
    32.4131,
    34.5944,
    37.3003,
    54.2416,
    54.2416,
    55.4814,
    55.9839,
    57.7291
   ],
   [
    -96.5594,
    -53.9687,
    -53.9288,
    -53.9288,
    10.2319,
    12.0464,
    13.5065,
    13.8915,
    13.8915,
    14.1662,
    31.4647,
    31.6222,
    31.6222,
    34.4397,
    37.0724,
    54.9143,
    54.9143,
    56.1694,
    56.5546,
    58.2944
   ],
   [
    -96.5585,
    -53.9736,
    -53.9308,
    -53.9308,
    10.4743,
    11.9794,
    13.6625,
    13.9733,
    13.9733,
    14.1936,
    30.5198,
    31.2195,
    31.2195,
    34.2993,
    36.8825,
    55.5961,
    55.5961,
    56.3627,
    57.6572,
    58.8261
   ],
   [
    -96.5577,
    -53.9783,
    -53.9327,
    -53.9327,
    10.6737,
    11.9158,
    13.8839,
    14.0537,
    14.0537,
    14.2197,
    29.5873,
    30.8446,
    30.8446,
    34.1729,
    36.7235,
    56.2888,
    56.2888,
    56.5622,
    58.7884,
    59.3252
   ],
   [
    -96.5569,
    -53.9826,
    -53.9345,
    -53.9345,
    10.8266,
    11.8564,
    14.1317,
    14.1317,
    14.1726,
    14.2444,
    28.6735,
    30.4991,
    30.4991,
    34.0613,
    36.5901,
    56.7665,
    56.9938,
    56.9938,
    59.7922,
    59.9494
   ],
   [
    -96.5561,
    -53.9866,
    -53.9361,
    -53.9361,
    10.936,
    11.8016,
    14.2059,
    14.2059,
    14.2673,
    14.5232,
    27.7844,
    30.1843,
    30.1843,
    33.9624,
    36.4787,
    56.9741,
    57.7119,
    57.7119,
    60.2273,
    61.1354
   ],
   [
    -96.5555,
    -53.9903,
    -53.9376,
    -53.9376,
    11.0095,
    11.7518,
    14.2752,
    14.2752,
    14.2882,
    14.9247,
    26.9257,
    29.9017,
    29.9017,
    33.8748,
    36.3861,
    57.1767,
    58.4426,
    58.4426,
    60.6285,
    62.3456
   ],
   [
    -96.5549,
    -53.9936,
    -53.939,
    -53.939,
    11.0558,
    11.7077,
    14.3069,
    14.3385,
    14.3385,
    15.3625,
    26.106,
    29.6531,
    29.6531,
    33.8001,
    36.3102,
    57.3729,
    59.1876,
    59.1876,
    60.9947,
    63.5786
   ],
   [
    -96.5543,
    -53.9964,
    -53.9401,
    -53.9401,
    11.0832,
    11.6697,
    14.323,
    14.3944,
    14.3944,
    15.8196,
    25.3353,
    29.4399,
    29.4399,
    33.7375,
    36.2492,
    57.557,
    59.9464,
    59.9464,
    61.3222,
    64.8308
   ],
   [
    -96.5539,
    -53.9987,
    -53.9411,
    -53.9411,
    11.0981,
    11.6381,
    14.3365,
    14.4419,
    14.4419,
    16.2755,
    24.6289,
    29.2634,
    29.2634,
    33.6866,
    36.2012,
    57.7228,
    60.7189,
    60.7189,
    61.6056,
    66.0955
   ],
   [
    -96.5536,
    -54.0006,
    -53.9419,
    -53.9419,
    11.105,
    11.6132,
    14.3471,
    14.48,
    14.48,
    16.7031,
    24.0089,
    29.1248,
    29.1248,
    33.6473,
    36.1645,
    57.8627,
    61.5042,
    61.5042,
    61.8384,
    66.467
   ],
   [
    -96.5533,
    -54.0019,
    -53.9424,
    -53.9424,
    11.1079,
    11.5952,
    14.3548,
    14.5079,
    14.5079,
    17.0655,
    23.5115,
    29.0251,
    29.0251,
    33.6193,
    36.1394,
    57.9697,
    62.0121,
    62.3022,
    62.3022,
    65.6359
   ],
   [
    -96.5532,
    -54.0027,
    -53.9428,
    -53.9428,
    11.1088,
    11.5844,
    14.3595,
    14.5248,
    14.5248,
    17.3153,
    23.1815,
    28.9649,
    28.9649,
    33.6026,
    36.1247,
    58.0371,
    62.1199,
    63.1088,
    63.1088,
    64.7966
   ],
   [
    -96.5531,
    -54.003,
    -53.9429,
    -53.9429,
    11.109,
    11.5808,
    14.361,
    14.5305,
    14.5305,
    17.4055,
    23.0646,
    28.9448,
    28.9448,
    33.597,
    36.1198,
    58.0601,
    62.1565,
    63.7997,
    63.7997,
    64.0945
   ],
   [
    -96.5531,
    -54.0029,
    -53.9429,
    -53.9429,
    11.1106,
    11.5817,
    14.3598,
    14.5239,
    14.5306,
    17.4152,
    23.0658,
    28.9203,
    28.9294,
    33.6256,
    36.1426,
    58.0248,
    62.0236,
    63.8003,
    63.973,
    63.9775
   ],
   [
    -96.5531,
    -54.0028,
    -53.943,
    -53.9429,
    11.1154,
    11.5846,
    14.3562,
    14.5041,
    14.5306,
    17.444,
    23.0693,
    28.8486,
    28.8838,
    33.7095,
    36.2104,
    57.9174,
    61.7377,
    63.659,
    63.8021,
    64.1083
   ],
   [
    -96.5531,
    -54.0026,
    -53.9432,
    -53.9429,
    11.1234,
    11.5893,
    14.3503,
    14.4721,
    14.5306,
    17.4912,
    23.0753,
    28.7343,
    28.8099,
    33.8441,
    36.3213,
    57.7344,
    61.4332,
    63.2325,
    63.8051,
    64.1255
   ],
   [
    -96.5531,
    -54.0023,
    -53.9435,
    -53.9429,
    11.1344,
    11.5959,
    14.3419,
    14.4289,
    14.5306,
    17.5556,
    23.0837,
    28.5838,
    28.7102,
    34.0231,
    36.4727,
    57.4745,
    61.1672,
    62.7435,
    63.8093,
    64.1493
   ],
   [
    -96.5531,
    -54.002,
    -53.9439,
    -53.9429,
    11.1486,
    11.6044,
    14.3312,
    14.376,
    14.5306,
    17.6357,
    23.0945,
    28.4038,
    28.5881,
    34.2398,
    36.6613,
    57.1413,
    60.9582,
    62.2178,
    63.8146,
    64.1794
   ],
   [
    -96.5531,
    -54.0015,
    -53.9443,
    -53.9429,
    11.1658,
    11.6149,
    14.3148,
    14.3182,
    14.5306,
    17.7302,
    23.1079,
    28.2006,
    28.447,
    34.4878,
    36.8835,
    56.7446,
    60.8072,
    61.6692,
    63.8211,
    64.2155
   ],
   [
    -96.5531,
    -54.001,
    -53.9449,
    -53.9429,
    11.1858,
    11.6272,
    14.2468,
    14.303,
    14.5306,
    17.8374,
    23.1238,
    27.9794,
    28.2903,
    34.7619,
    37.1357,
    56.2974,
    60.7071,
    61.1059,
    63.8286,
    64.257
   ],
   [
    -96.5531,
    -54.0004,
    -53.9455,
    -53.943,
    11.2086,
    11.6414,
    14.1734,
    14.2856,
    14.5307,
    17.9562,
    23.1422,
    27.7446,
    28.1215,
    35.0573,
    37.4146,
    55.8111,
    60.5327,
    60.6483,
    63.8372,
    64.3029
   ],
   [
    -96.5532,
    -53.9997,
    -53.9462,
    -53.943,
    11.234,
    11.6576,
    14.0958,
    14.2661,
    14.5307,
    18.0851,
    23.1634,
    27.4999,
    27.9433,
    35.3715,
    37.7172,
    55.2995,
    59.9536,
    60.6223,
    63.8467,
    64.3531
   ],
   [
    -96.5532,
    -53.999,
    -53.9469,
    -53.943,
    11.2619,
    11.6757,
    14.015,
    14.2446,
    14.5307,
    18.2232,
    23.1874,
    27.2478,
    27.7584,
    35.7012,
    38.0407,
    54.7697,
    59.3708,
    60.6222,
    63.8572,
    64.4062
   ],
   [
    -96.5532,
    -53.9982,
    -53.9477,
    -53.9431,
    11.2921,
    11.6958,
    13.9319,
    14.2211,
    14.5308,
    18.3696,
    23.2142,
    26.9904,
    27.569,
    36.0444,
    38.3826,
    54.2279,
    58.7861,
    60.6427,
    63.8685,
    64.4605
   ],
   [
    -96.5532,
    -53.9973,
    -53.9486,
    -53.9431,
    11.3244,
    11.7179,
    13.8472,
    14.1959,
    14.5308,
    18.5234,
    23.2439,
    26.7293,
    27.3771,
    36.3995,
    38.7407,
    53.6786,
    58.2008,
    60.6803,
    63.8806,
    64.5142
   ],
   [
    -96.5532,
    -53.9963,
    -53.9496,
    -53.9431,
    11.3585,
    11.7419,
    13.7617,
    14.1691,
    14.5309,
    18.6841,
    23.2767,
    26.4659,
    27.1843,
    36.7653,
    39.1134,
    53.1251,
    57.6169,
    60.7322,
    63.8933,
    64.5649
   ],
   [
    -96.5532,
    -53.9953,
    -53.9506,
    -53.9431,
    11.3945,
    11.7679,
    13.676,
    14.1408,
    14.5309,
    18.8512,
    23.3132,
    26.2011,
    26.9919,
    37.1409,
    39.4992,
    52.57,
    57.0349,
    60.7971,
    63.9066,
    64.6092
   ],
   [
    -96.5532,
    -53.9942,
    -53.9517,
    -53.9432,
    11.4315,
    11.796,
    13.5902,
    14.1113,
    14.5309,
    19.0239,
    23.3525,
    25.9358,
    26.8012,
    37.5253,
    39.8956,
    52.0147,
    56.4558,
    60.8722,
    63.9203,
    64.6432
   ],
   [
    -96.5532,
    -53.9931,
    -53.9528,
    -53.9432,
    11.4695,
    11.8258,
    13.5049,
    14.0808,
    14.531,
    19.202,
    23.3951,
    25.6699,
    26.6129,
    37.9171,
    40.3016,
    51.4597,
    55.8805,
    60.9572,
    63.9343,
    64.6611
   ],
   [
    -96.5532,
    -53.9919,
    -53.954,
    -53.9432,
    11.5081,
    11.8579,
    13.4204,
    14.0495,
    14.531,
    19.3851,
    23.4413,
    25.4052,
    26.4281,
    38.3177,
    40.716,
    50.9077,
    55.3103,
    61.0513,
    63.9484,
    64.6601
   ],
   [
    -96.5532,
    -53.9906,
    -53.9553,
    -53.9432,
    11.5471,
    11.892,
    13.337,
    14.0178,
    14.5311,
    19.5733,
    23.4912,
    25.1415,
    26.2473,
    38.7259,
    41.1372,
    50.3589,
    54.7461,
    61.1541,
    63.9627,
    64.6345
   ],
   [
    -96.5532,
    -53.9893,
    -53.9566,
    -53.9433,
    11.5858,
    11.9282,
    13.2547,
    13.986,
    14.5311,
    19.7658,
    23.5448,
    24.8791,
    26.0712,
    39.1411,
    41.5635,
    49.8135,
    54.1891,
    61.2645,
    63.9767,
    64.5812
   ],
   [
    -96.5532,
    -53.988,
    -53.9579,
    -53.9433,
    11.6239,
    11.9665,
    13.1738,
    13.9545,
    14.5311,
    19.9626,
    23.6023,
    24.6183,
    25.9002,
    39.5632,
    41.9932,
    49.272,
    53.6408,
    61.3825,
    63.9903,
    64.4998
   ],
   [
    -96.5532,
    -53.9866,
    -53.9593,
    -53.9433,
    11.6609,
    12.0068,
    13.0946,
    13.9238,
    14.5312,
    20.1636,
    23.6637,
    24.3594,
    25.7347,
    39.992,
    42.4241,
    48.735,
    53.1033,
    61.5075,
    64.0034,
    64.3922
   ],
   [
    -96.5532,
    -53.9852,
    -53.9607,
    -53.9433,
    11.6962,
    12.0493,
    13.017,
    13.8943,
    14.5312,
    20.3685,
    23.729,
    24.1025,
    25.5751,
    40.4272,
    42.8534,
    48.2025,
    52.5789,
    61.6394,
    64.0158,
    64.2623
   ],
   [
    -96.5532,
    -53.9837,
    -53.9622,
    -53.9434,
    11.7292,
    12.0939,
    12.9411,
    13.8665,
    14.5312,
    20.5773,
    23.7984,
    23.8478,
    25.4219,
    40.8689,
    43.2776,
    47.675,
    52.0713,
    61.7778,
    64.0273,
    64.1148
   ],
   [
    -96.5532,
    -53.9822,
    -53.9637,
    -53.9434,
    11.7595,
    12.1406,
    12.8672,
    13.8409,
    14.5313,
    20.7898,
    23.5955,
    23.8716,
    25.2754,
    41.3168,
    43.6916,
    47.1525,
    51.5852,
    61.9224,
    63.9544,
    64.0377
   ],
   [
    -96.5532,
    -53.9807,
    -53.9652,
    -53.9434,
    11.7863,
    12.1895,
    12.7952,
    13.818,
    14.5313,
    21.0059,
    23.3457,
    23.9483,
    25.1362,
    41.7709,
    44.0883,
    46.6352,
    51.1277,
    62.0728,
    63.7851,
    64.0469
   ],
   [
    -96.5532,
    -53.9792,
    -53.9667,
    -53.9434,
    11.8092,
    12.2405,
    12.7251,
    13.7985,
    14.5313,
    21.2255,
    23.0984,
    24.0277,
    25.0054,
    42.231,
    44.4573,
    46.1233,
    50.7092,
    62.2287,
    63.6102,
    64.0546
   ],
   [
    -96.5532,
    -53.9777,
    -53.9683,
    -53.9434,
    11.8276,
    12.2936,
    12.6572,
    13.7827,
    14.5313,
    21.4485,
    22.8538,
    24.108,
    24.8846,
    42.6968,
    44.7833,
    45.6168,
    50.3439,
    62.3892,
    63.4322,
    64.0608
   ],
   [
    -96.5532,
    -53.9761,
    -53.9698,
    -53.9434,
    11.8411,
    12.3488,
    12.5912,
    13.771,
    14.5313,
    21.6748,
    22.6119,
    24.1852,
    24.7786,
    43.1685,
    45.0458,
    45.1159,
    50.0537,
    62.5548,
    63.2531,
    64.0652
   ],
   [
    -96.5532,
    -53.9745,
    -53.9714,
    -53.9435,
    11.8494,
    12.4061,
    12.5274,
    13.7639,
    14.5313,
    21.9043,
    22.3727,
    24.2483,
    24.698,
    43.6461,
    44.6205,
    45.219,
    49.8638,
    62.7248,
    63.0748,
    64.0679
   ],
   [
    -96.5532,
    -53.973,
    -53.973,
    -53.9435,
    11.8521,
    12.4657,
    12.4657,
    13.7615,
    14.5314,
    22.1369,
    22.1369,
    24.2752,
    24.6652,
    44.1299,
    44.1299,
    45.2801,
    49.7963,
    62.8984,
    62.8984,
    64.0688
   ],
   [
    -96.5532,
    -53.9738,
    -53.9722,
    -53.9435,
    11.8518,
    12.4353,
    12.4963,
    13.7621,
    14.531,
    22.0214,
    22.2399,
    24.2756,
    24.683,
    43.8687,
    44.3747,
    45.2833,
    49.815,
    62.7451,
    62.981,
    64.1293
   ],
   [
    -96.5532,
    -53.9745,
    -53.9714,
    -53.9434,
    11.8507,
    12.405,
    12.5275,
    13.7639,
    14.5298,
    21.909,
    22.3144,
    24.2704,
    24.7435,
    43.5806,
    44.6228,
    45.2868,
    49.87,
    62.4975,
    63.0526,
    64.2751
   ],
   [
    -96.5532,
    -53.9752,
    -53.9707,
    -53.9433,
    11.8489,
    12.3746,
    12.5592,
    13.7668,
    14.5278,
    21.7997,
    22.3611,
    24.2545,
    24.8495,
    43.2724,
    44.8736,
    45.2858,
    49.9568,
    62.1999,
    63.1111,
    64.4617
   ],
   [
    -96.5532,
    -53.976,
    -53.9701,
    -53.9431,
    11.8463,
    12.3445,
    12.5912,
    13.7707,
    14.5251,
    21.6937,
    22.3837,
    24.2303,
    24.9956,
    42.9497,
    45.1267,
    45.2788,
    50.0716,
    61.8764,
    63.1544,
    64.6655
   ],
   [
    -96.5532,
    -53.9767,
    -53.9694,
    -53.9429,
    11.8432,
    12.3146,
    12.6237,
    13.7756,
    14.5216,
    21.591,
    22.3865,
    24.2013,
    25.1737,
    42.6161,
    45.2659,
    45.3826,
    50.2117,
    61.5381,
    63.1798,
    64.8744
   ],
   [
    -96.5532,
    -53.9773,
    -53.9689,
    -53.9427,
    11.8394,
    12.2852,
    12.6565,
    13.7813,
    14.5173,
    21.4916,
    22.374,
    24.17,
    25.3768,
    42.2741,
    45.2477,
    45.6413,
    50.3736,
    61.1907,
    63.1839,
    65.0805
   ],
   [
    -96.5532,
    -53.978,
    -53.9683,
    -53.9424,
    11.835,
    12.2564,
    12.6895,
    13.7878,
    14.5123,
    21.3957,
    22.3501,
    24.1381,
    25.599,
    41.9258,
    45.2253,
    45.9027,
    50.5545,
    60.8376,
    63.1631,
    65.2774
   ],
   [
    -96.5532,
    -53.9786,
    -53.9678,
    -53.9421,
    11.8302,
    12.2284,
    12.7227,
    13.795,
    14.5065,
    21.3034,
    22.3184,
    24.1068,
    25.8362,
    41.5731,
    45.1999,
    46.1673,
    50.7521,
    60.4809,
    63.1138,
    65.4588
   ],
   [
    -96.5533,
    -53.9792,
    -53.9674,
    -53.9417,
    11.8247,
    12.2011,
    12.756,
    13.8028,
    14.5001,
    21.2145,
    22.2808,
    24.076,
    26.085,
    41.2168,
    45.1718,
    46.4342,
    50.9636,
    60.1219,
    63.0319,
    65.6027
   ],
   [
    -96.5533,
    -53.9798,
    -53.967,
    -53.9414,
    11.8188,
    12.1748,
    12.7892,
    13.811,
    14.4929,
    21.1292,
    22.2395,
    24.0464,
    26.343,
    40.8584,
    45.142,
    46.7039,
    51.1876,
    59.7615,
    62.9155,
    65.465
   ],
   [
    -96.5533,
    -53.9804,
    -53.9667,
    -53.941,
    11.8123,
    12.1495,
    12.8223,
    13.8197,
    14.4851,
    21.0475,
    22.196,
    24.0181,
    26.6084,
    40.4989,
    45.1114,
    46.9763,
    51.4223,
    59.4006,
    62.7642,
    65.3493
   ],
   [
    -96.5533,
    -53.9809,
    -53.9663,
    -53.9405,
    11.8054,
    12.1255,
    12.8552,
    13.8286,
    14.4766,
    20.9696,
    22.1515,
    23.9913,
    26.8797,
    40.1392,
    45.0803,
    47.2514,
    51.6664,
    59.0398,
    62.5798,
    65.2559
   ],
   [
    -96.5533,
    -53.9814,
    -53.9661,
    -53.9401,
    11.7981,
    12.1028,
    12.8877,
    13.8377,
    14.4677,
    20.8955,
    22.1068,
    23.9659,
    27.1556,
    39.7802,
    45.0495,
    47.5291,
    51.9188,
    58.6794,
    62.3659,
    65.1829
   ],
   [
    -96.5533,
    -53.9819,
    -53.9659,
    -53.9396,
    11.7905,
    12.0814,
    12.9197,
    13.8469,
    14.4582,
    20.8252,
    22.0625,
    23.9422,
    27.4352,
    39.4228,
    45.0191,
    47.8094,
    52.1786,
    58.32,
    62.1273,
    65.1273
   ],
   [
    -96.5534,
    -53.9824,
    -53.9657,
    -53.9391,
    11.7825,
    12.0615,
    12.9512,
    13.8561,
    14.4483,
    20.7588,
    22.0193,
    23.9199,
    27.7173,
    39.0675,
    44.9896,
    48.0924,
    52.4447,
    57.9618,
    61.8684,
    65.0856
   ],
   [
    -96.5534,
    -53.9828,
    -53.9655,
    -53.9387,
    11.7743,
    12.0431,
    12.9819,
    13.8651,
    14.4381,
    20.6964,
    21.9776,
    23.8991,
    28.0012,
    38.7152,
    44.9612,
    48.3778,
    52.7166,
    57.6052,
    61.5936,
    65.0545
   ],
   [
    -96.5534,
    -53.9832,
    -53.9653,
    -53.9382,
    11.7659,
    12.0262,
    13.0118,
    13.874,
    14.4276,
    20.6381,
    21.9377,
    23.8799,
    28.2857,
    38.3669,
    44.9341,
    48.6657,
    52.9935,
    57.2504,
    61.3065,
    65.0317
   ],
   [
    -96.5534,
    -53.9836,
    -53.9652,
    -53.9378,
    11.7574,
    12.0108,
    13.0405,
    13.8826,
    14.417,
    20.5837,
    21.8998,
    23.8622,
    28.57,
    38.0236,
    44.9083,
    48.9564,
    53.2747,
    56.8977,
    61.01,
    65.0145
   ],
   [
    -96.5534,
    -53.984,
    -53.9651,
    -53.9373,
    11.749,
    11.997,
    13.068,
    13.8908,
    14.4064,
    20.5335,
    21.8644,
    23.846,
    28.853,
    37.6864,
    44.8844,
    49.2488,
    53.5598,
    56.5474,
    60.7069,
    65.0021
   ],
   [
    -96.5535,
    -53.9843,
    -53.9651,
    -53.9369,
    11.7407,
    11.9846,
    13.0942,
    13.8986,
    14.3959,
    20.4876,
    21.8314,
    23.8313,
    29.133,
    37.3567,
    44.8622,
    49.5433,
    53.848,
    56.1997,
    60.3993,
    64.9929
   ],
   [
    -96.5535,
    -53.9846,
    -53.965,
    -53.9366,
    11.7328,
    11.9736,
    13.1187,
    13.9059,
    14.3856,
    20.4458,
    21.8012,
    23.8181,
    29.4086,
    37.0361,
    44.842,
    49.8394,
    54.1386,
    55.8552,
    60.0888,
    64.9861
   ],
   [
    -96.5535,
    -53.9848,
    -53.9649,
    -53.9362,
    11.7252,
    11.9641,
    13.1414,
    13.9126,
    14.3759,
    20.4084,
    21.7739,
    23.8063,
    29.6774,
    36.7271,
    44.8236,
    50.137,
    54.4307,
    55.5141,
    59.7773,
    64.9811
   ],
   [
    -96.5535,
    -53.9851,
    -53.9649,
    -53.9359,
    11.7183,
    11.9558,
    13.162,
    13.9186,
    14.3667,
    20.3752,
    21.7495,
    23.7959,
    29.9366,
    36.4322,
    44.8073,
    50.4353,
    54.7233,
    55.1773,
    59.4665,
    64.9773
   ],
   [
    -96.5535,
    -53.9853,
    -53.9649,
    -53.9356,
    11.712,
    11.9488,
    13.1805,
    13.924,
    14.3583,
    20.3464,
    21.7281,
    23.787,
    30.1827,
    36.1554,
    44.7931,
    50.7335,
    54.8456,
    55.0149,
    59.1586,
    64.9746
   ],
   [
    -96.5535,
    -53.9854,
    -53.9649,
    -53.9354,
    11.7064,
    11.943,
    13.1965,
    13.9286,
    14.3508,
    20.322,
    21.71,
    23.7795,
    30.4108,
    35.9012,
    44.781,
    51.0298,
    54.5209,
    55.3027,
    58.8562,
    64.9725
   ],
   [
    -96.5535,
    -53.9856,
    -53.9648,
    -53.9351,
    11.7017,
    11.9382,
    13.2099,
    13.9325,
    14.3444,
    20.3019,
    21.695,
    23.7731,
    30.6147,
    35.6758,
    44.7708,
    51.3212,
    54.2059,
    55.5827,
    58.5638,
    64.9709
   ],
   [
    -96.5535,
    -53.9857,
    -53.9648,
    -53.935,
    11.698,
    11.9346,
    13.2205,
    13.9355,
    14.3393,
    20.2863,
    21.6833,
    23.7684,
    30.7871,
    35.4868,
    44.763,
    51.602,
    53.9069,
    55.8472,
    58.2895,
    64.9698
   ],
   [
    -96.5535,
    -53.9858,
    -53.9648,
    -53.9349,
    11.6953,
    11.9321,
    13.2282,
    13.9377,
    14.3355,
    20.2751,
    21.6749,
    23.7649,
    30.9193,
    35.3424,
    44.7574,
    51.8586,
    53.6365,
    56.0811,
    58.048,
    64.9689
   ],
   [
    -96.5535,
    -53.9858,
    -53.9648,
    -53.9348,
    11.6937,
    11.9306,
    13.2329,
    13.939,
    14.3332,
    20.2685,
    21.6698,
    23.7628,
    31.003,
    35.2516,
    44.7541,
    52.0597,
    53.4275,
    56.2547,
    57.87,
    64.9685
   ],
   [
    -96.5535,
    -53.9858,
    -53.9648,
    -53.9348,
    11.6931,
    11.9301,
    13.2344,
    13.9394,
    14.3324,
    20.2662,
    21.6682,
    23.7622,
    31.0317,
    35.2204,
    44.753,
    52.1422,
    53.3425,
    56.3219,
    57.8014,
    64.9684
   ],
   [
    -96.5537,
    -53.9825,
    -53.968,
    -53.9333,
    11.7832,
    11.9817,
    13.1037,
    13.8752,
    14.2921,
    20.7244,
    20.8925,
    23.9211,
    31.4433,
    35.3618,
    46.0498,
    51.5153,
    52.5053,
    55.4971,
    57.14,
    64.3557
   ],
   [
    -96.5539,
    -53.9791,
    -53.971,
    -53.9317,
    11.8663,
    12.0317,
    12.9845,
    13.8126,
    14.2486,
    20.1422,
    21.2019,
    24.1095,
    31.8854,
    35.5188,
    47.3708,
    50.9138,
    51.6911,
    54.6835,
    56.5101,
    63.7673
   ],
   [
    -96.5542,
    -53.9754,
    -53.9737,
    -53.9301,
    11.9304,
    12.0872,
    12.8774,
    13.7526,
    14.202,
    19.4245,
    21.6981,
    24.3281,
    32.3566,
    35.694,
    48.7111,
    50.3386,
    50.9004,
    53.8824,
    55.9179,
    63.2077
   ],
   [
    -96.5545,
    -53.976,
    -53.9716,
    -53.9284,
    11.9592,
    12.1571,
    12.7825,
    13.6963,
    14.1525,
    18.7432,
    22.2119,
    24.5775,
    32.8556,
    35.8892,
    49.79,
    50.0578,
    50.133,
    53.0944,
    55.372,
    62.6738
   ],
   [
    -96.5549,
    -53.9779,
    -53.9677,
    -53.9267,
    11.948,
    12.2401,
    12.7002,
    13.6447,
    14.1004,
    18.1036,
    22.7433,
    24.8599,
    33.3811,
    36.1062,
    49.2682,
    49.3894,
    51.3817,
    52.3208,
    54.902,
    62.0926
   ],
   [
    -96.5553,
    -53.9792,
    -53.9638,
    -53.925,
    11.8974,
    12.3287,
    12.6304,
    13.5985,
    14.046,
    17.5103,
    23.2921,
    25.177,
    33.9321,
    36.347,
    48.67,
    48.7733,
    51.563,
    52.5559,
    54.6331,
    61.3423
   ],
   [
    -96.5558,
    -53.98,
    -53.9598,
    -53.9232,
    11.8054,
    12.4184,
    12.573,
    13.5583,
    13.9895,
    16.9682,
    23.8581,
    25.5299,
    34.5073,
    36.6126,
    47.9748,
    48.305,
    50.8213,
    53.0822,
    55.0592,
    60.5998
   ],
   [
    -96.5564,
    -53.9801,
    -53.9557,
    -53.9215,
    11.6686,
    12.507,
    12.5276,
    13.5245,
    13.9313,
    16.4814,
    24.4404,
    25.9196,
    35.1051,
    36.9043,
    47.3037,
    47.8625,
    50.0961,
    52.9093,
    56.2282,
    59.8659
   ],
   [
    -96.557,
    -53.9795,
    -53.9517,
    -53.9199,
    11.4854,
    12.4939,
    12.5932,
    13.4974,
    13.8716,
    16.0526,
    25.0394,
    26.3467,
    35.7258,
    37.2233,
    46.6573,
    47.4465,
    49.3897,
    52.565,
    57.6035,
    59.1435
   ],
   [
    -96.5576,
    -53.9783,
    -53.9477,
    -53.9182,
    11.2567,
    12.4715,
    12.6761,
    13.4773,
    13.811,
    15.6816,
    25.6551,
    26.8115,
    36.3681,
    37.5702,
    46.0358,
    47.0565,
    48.703,
    52.1978,
    58.4342,
    58.9794
   ],
   [
    -96.5584,
    -53.9763,
    -53.9438,
    -53.9167,
    10.9867,
    12.4596,
    12.7548,
    13.4641,
    13.7496,
    15.365,
    26.2869,
    27.3136,
    37.0313,
    37.9454,
    45.4395,
    46.691,
    48.0369,
    51.8396,
    57.738,
    59.4389
   ],
   [
    -96.5592,
    -53.9737,
    -53.94,
    -53.9152,
    10.6829,
    12.4578,
    12.8287,
    13.4577,
    13.688,
    15.097,
    26.935,
    27.8525,
    37.7148,
    38.349,
    44.8688,
    46.3498,
    47.3927,
    51.5003,
    57.0557,
    59.1125
   ],
   [
    -96.56,
    -53.9705,
    -53.9362,
    -53.9137,
    10.3545,
    12.4651,
    12.8971,
    13.4579,
    13.6265,
    14.8702,
    27.5996,
    28.4274,
    38.4178,
    38.7803,
    44.3241,
    46.0322,
    46.7719,
    51.1839,
    56.3872,
    58.7357
   ],
   [
    -96.5609,
    -53.9667,
    -53.9326,
    -53.9124,
    10.0113,
    12.4809,
    12.9593,
    13.4642,
    13.5656,
    14.6772,
    28.2802,
    29.0372,
    39.1403,
    39.2383,
    43.8057,
    45.7381,
    46.176,
    50.892,
    55.7305,
    58.3407
   ],
   [
    -96.5618,
    -53.9624,
    -53.9292,
    -53.9111,
    9.662,
    12.5039,
    13.0144,
    13.4762,
    13.5056,
    14.5116,
    28.976,
    29.6805,
    39.7211,
    39.8804,
    43.3141,
    45.4651,
    45.6058,
    50.6247,
    55.082,
    57.9199
   ],
   [
    -96.5627,
    -53.9576,
    -53.9258,
    -53.9099,
    9.3143,
    12.5334,
    13.0618,
    13.4471,
    13.4933,
    14.3687,
    29.6872,
    30.3563,
    40.226,
    40.6389,
    42.8504,
    45.0637,
    45.2145,
    50.3849,
    54.4371,
    57.4613
   ],
   [
    -96.5636,
    -53.9525,
    -53.9227,
    -53.9088,
    8.9743,
    12.5682,
    13.1006,
    13.3904,
    13.5148,
    14.2453,
    30.4138,
    31.063,
    40.7494,
    41.414,
    42.4152,
    44.5519,
    44.9849,
    50.173,
    53.7875,
    56.9464
   ],
   [
    -96.5645,
    -53.9471,
    -53.9198,
    -53.9078,
    8.6471,
    12.6073,
    13.1296,
    13.3359,
    13.54,
    14.1395,
    31.1557,
    31.7995,
    41.2866,
    42.0096,
    42.2035,
    44.0757,
    44.7759,
    49.9905,
    53.1213,
    56.3558
   ],
   [
    -96.5654,
    -53.9416,
    -53.917,
    -53.9068,
    8.3366,
    12.6493,
    13.1481,
    13.2842,
    13.5679,
    14.0506,
    31.9106,
    32.5634,
    41.6346,
    41.8297,
    42.9776,
    43.6619,
    44.5861,
    49.8374,
    52.4232,
    55.6742
   ],
   [
    -96.5663,
    -53.9361,
    -53.9145,
    -53.906,
    8.0458,
    12.693,
    13.1552,
    13.2354,
    13.5978,
    13.9781,
    32.6774,
    33.3531,
    41.292,
    42.3696,
    43.1305,
    43.9194,
    44.4152,
    49.7146,
    51.6765,
    54.9006
   ],
   [
    -96.5671,
    -53.9306,
    -53.9122,
    -53.9052,
    7.7772,
    12.7374,
    13.1513,
    13.1901,
    13.6286,
    13.9216,
    33.455,
    34.1672,
    40.9837,
    42.777,
    42.8952,
    44.2627,
    44.7368,
    49.6219,
    50.8732,
    54.057
   ],
   [
    -96.5679,
    -53.9254,
    -53.9101,
    -53.9046,
    7.5328,
    12.7811,
    13.1375,
    13.1486,
    13.6594,
    13.8798,
    34.2396,
    35.0028,
    40.7126,
    42.4344,
    43.3891,
    44.1277,
    45.593,
    49.5504,
    50.0122,
    53.1841
   ],
   [
    -96.5686,
    -53.9204,
    -53.9083,
    -53.904,
    7.3141,
    12.823,
    13.1111,
    13.1161,
    13.6893,
    13.8507,
    35.0264,
    35.8576,
    40.4834,
    42.1251,
    43.8319,
    44.01,
    46.469,
    49.1065,
    49.4745,
    52.3518
   ],
   [
    -96.5693,
    -53.9159,
    -53.9066,
    -53.9035,
    7.1224,
    12.8619,
    13.078,
    13.0901,
    13.7173,
    13.8316,
    35.8057,
    36.7272,
    40.3036,
    41.8531,
    43.9091,
    44.1971,
    47.3606,
    48.1728,
    49.3226,
    51.674
   ],
   [
    -96.5698,
    -53.9119,
    -53.9053,
    -53.9031,
    6.9587,
    12.8969,
    13.0496,
    13.0628,
    13.7427,
    13.8198,
    36.5603,
    37.6057,
    40.187,
    41.6203,
    43.8245,
    44.4529,
    47.2301,
    48.2647,
    48.9879,
    51.3025
   ],
   [
    -96.5703,
    -53.9085,
    -53.9041,
    -53.9027,
    6.8238,
    12.9268,
    13.026,
    13.0369,
    13.7646,
    13.8129,
    37.2571,
    38.4837,
    40.1595,
    41.4281,
    43.7558,
    44.5599,
    46.2976,
    48.4822,
    49.1772,
    51.272
   ],
   [
    -96.5707,
    -53.9058,
    -53.9033,
    -53.9025,
    6.7182,
    12.9511,
    13.0075,
    13.0146,
    13.7824,
    13.8092,
    37.8385,
    39.3433,
    40.2644,
    41.2776,
    43.7026,
    44.4775,
    45.399,
    47.9708,
    50.0888,
    51.4625
   ],
   [
    -96.571,
    -53.9038,
    -53.9026,
    -53.9023,
    6.6425,
    12.9688,
    12.9941,
    12.9976,
    13.7955,
    13.8073,
    38.2378,
    40.147,
    40.5345,
    41.1695,
    43.6648,
    44.1996,
    44.574,
    47.5908,
    50.976,
    51.7503
   ],
   [
    -96.5711,
    -53.9025,
    -53.9023,
    -53.9022,
    6.597,
    12.9797,
    12.9861,
    12.987,
    13.8036,
    13.8065,
    38.4442,
    40.8009,
    40.8935,
    41.1044,
    43.6423,
    43.8298,
    43.9153,
    47.3804,
    51.7592,
    52.0224
   ],
   [
    -96.5712,
    -53.9021,
    -53.9021,
    -53.9021,
    6.5817,
    12.9834,
    12.9834,
    12.9834,
    13.8063,
    13.8063,
    38.5038,
    41.0827,
    41.0827,
    41.0827,
    43.6347,
    43.6347,
    43.6347,
    47.316,
    52.1412,
    52.1412
   ],
   [
    -96.5711,
    -53.9024,
    -53.9022,
    -53.9022,
    6.5919,
    12.9812,
    12.9854,
    12.9854,
    13.8054,
    13.8054,
    38.464,
    40.8504,
    41.0448,
    41.0448,
    43.6871,
    43.6871,
    43.8606,
    47.3593,
    51.9631,
    51.9631
   ],
   [
    -96.571,
    -53.9033,
    -53.9023,
    -53.9023,
    6.6223,
    12.9745,
    12.9913,
    12.9913,
    13.803,
    13.803,
    38.3226,
    40.3538,
    40.9397,
    40.9397,
    43.8356,
    43.8356,
    44.3412,
    47.5073,
    51.5428,
    51.5428
   ],
   [
    -96.5708,
    -53.9047,
    -53.9025,
    -53.9025,
    6.6728,
    12.9636,
    13.001,
    13.001,
    13.7992,
    13.7992,
    38.0156,
    39.8678,
    40.7865,
    40.7865,
    44.0603,
    44.0603,
    44.821,
    47.8072,
    51.025,
    51.025
   ],
   [
    -96.5706,
    -53.9067,
    -53.9028,
    -53.9028,
    6.7434,
    12.9488,
    13.014,
    13.014,
    13.7943,
    13.7943,
    37.4897,
    39.5338,
    40.6044,
    40.6044,
    44.3402,
    44.3402,
    45.1692,
    48.2998,
    50.4769,
    50.4769
   ],
   [
    -96.5703,
    -53.9093,
    -53.9032,
    -53.9032,
    6.8337,
    12.9303,
    13.0298,
    13.0298,
    13.7888,
    13.7888,
    36.788,
    39.3426,
    40.4072,
    40.4072,
    44.6575,
    44.6575,
    45.3649,
    48.9686,
    49.9274,
    49.9274
   ],
   [
    -96.5699,
    -53.9123,
    -53.9037,
    -53.9037,
    6.9436,
    12.9088,
    13.0479,
    13.0479,
    13.7833,
    13.7833,
    35.9918,
    39.2283,
    40.2054,
    40.2054,
    44.9987,
    44.9987,
    45.4503,
    49.3937,
    49.3937,
    49.7481
   ],
   [
    -96.5694,
    -53.9158,
    -53.9042,
    -53.9042,
    7.0727,
    12.8848,
    13.0673,
    13.0673,
    13.7787,
    13.7787,
    35.1518,
    39.1465,
    40.0045,
    40.0045,
    45.3457,
    45.3457,
    45.4722,
    48.8925,
    48.8925,
    50.5635
   ],
   [
    -96.5689,
    -53.9198,
    -53.9048,
    -53.9048,
    7.2204,
    12.859,
    13.0869,
    13.0869,
    13.7759,
    13.7759,
    34.293,
    39.075,
    39.8084,
    39.8084,
    45.463,
    45.671,
    45.671,
    48.4507,
    48.4507,
    51.3411
   ],
   [
    -96.5684,
    -53.9241,
    -53.9055,
    -53.9055,
    7.3861,
    12.8323,
    13.1057,
    13.1057,
    13.7761,
    13.7761,
    33.4283,
    39.0028,
    39.6195,
    39.6195,
    45.4424,
    45.9188,
    45.9188,
    48.1234,
    48.1234,
    52.0146
   ],
   [
    -96.5678,
    -53.9288,
    -53.9062,
    -53.9062,
    7.5693,
    12.8056,
    13.1221,
    13.1221,
    13.7805,
    13.7805,
    32.5642,
    38.924,
    39.4393,
    39.4393,
    45.4224,
    45.9943,
    45.9943,
    48.0054,
    48.0054,
    52.5613
   ],
   [
    -96.5672,
    -53.9337,
    -53.9069,
    -53.9069,
    7.7689,
    12.7802,
    13.1351,
    13.1351,
    13.7902,
    13.7902,
    31.7062,
    38.8356,
    39.2689,
    39.2689,
    45.4105,
    45.8445,
    45.8445,
    48.1498,
    48.1498,
    53.0163
   ],
   [
    -96.5665,
    -53.9389,
    -53.9077,
    -53.9077,
    7.9838,
    12.7574,
    13.1435,
    13.1435,
    13.8059,
    13.8059,
    30.8565,
    38.7364,
    39.1087,
    39.1087,
    45.4105,
    45.539,
    45.539,
    48.4867,
    48.4867,
    53.4243
   ],
   [
    -96.5658,
    -53.9443,
    -53.9085,
    -53.9085,
    8.2125,
    12.7388,
    13.1468,
    13.1468,
    13.8282,
    13.8282,
    30.0166,
    38.6263,
    38.959,
    38.959,
    45.1642,
    45.1642,
    45.4237,
    48.9289,
    48.9289,
    53.814
   ],
   [
    -96.5651,
    -53.9498,
    -53.9094,
    -53.9094,
    8.4531,
    12.7262,
    13.1449,
    13.1449,
    13.8569,
    13.8569,
    29.1886,
    38.5066,
    38.8203,
    38.8203,
    44.7678,
    44.7678,
    45.4506,
    49.4312,
    49.4312,
    54.2046
   ],
   [
    -96.5644,
    -53.9553,
    -53.9102,
    -53.9102,
    8.7032,
    12.7221,
    13.1382,
    13.1382,
    13.8913,
    13.8913,
    28.3735,
    38.379,
    38.6923,
    38.6923,
    44.3697,
    44.3697,
    45.4898,
    49.9723,
    49.9723,
    54.6052
   ],
   [
    -96.5637,
    -53.9608,
    -53.911,
    -53.911,
    8.9598,
    12.7295,
    13.1275,
    13.1275,
    13.9305,
    13.9305,
    27.5732,
    38.2458,
    38.5752,
    38.5752,
    43.9807,
    43.9807,
    45.5396,
    50.543,
    50.543,
    55.0227
   ],
   [
    -96.563,
    -53.9663,
    -53.9119,
    -53.9119,
    9.219,
    12.752,
    13.1134,
    13.1134,
    13.9732,
    13.9732,
    26.7887,
    38.1094,
    38.4688,
    38.4688,
    43.6051,
    43.6051,
    45.5976,
    51.1382,
    51.1382,
    55.4595
   ],
   [
    -96.5623,
    -53.9716,
    -53.9127,
    -53.9127,
    9.4759,
    12.7938,
    13.0971,
    13.0971,
    14.0182,
    14.0182,
    26.0214,
    37.9726,
    38.3728,
    38.3728,
    43.2486,
    43.2486,
    45.6614,
    51.7534,
    51.7534,
    55.9174
   ],
   [
    -96.5617,
    -53.9768,
    -53.9135,
    -53.9135,
    9.7244,
    12.8602,
    13.0794,
    13.0794,
    14.0644,
    14.0644,
    25.2727,
    37.8376,
    38.287,
    38.287,
    42.9128,
    42.9128,
    45.7284,
    52.387,
    52.387,
    56.3967
   ],
   [
    -96.561,
    -53.9817,
    -53.9142,
    -53.9142,
    9.958,
    12.9567,
    13.0609,
    13.0609,
    14.1105,
    14.1105,
    24.5447,
    37.7069,
    38.2112,
    38.2112,
    42.5996,
    42.5996,
    45.7963,
    53.0372,
    53.0372,
    56.8967
   ],
   [
    -96.5604,
    -53.9864,
    -53.9149,
    -53.9149,
    10.1697,
    13.0424,
    13.0424,
    13.0883,
    14.1555,
    14.1555,
    23.8395,
    37.5826,
    38.1449,
    38.1449,
    42.3105,
    42.3105,
    45.8629,
    53.7025,
    53.7025,
    57.4155
   ],
   [
    -96.5599,
    -53.9907,
    -53.9156,
    -53.9156,
    10.3541,
    13.0245,
    13.0245,
    13.2581,
    14.1984,
    14.1984,
    23.1602,
    37.4665,
    38.0877,
    38.0877,
    42.0471,
    42.0471,
    45.9266,
    54.381,
    54.381,
    57.9496
   ],
   [
    -96.5594,
    -53.9946,
    -53.9162,
    -53.9162,
    10.5077,
    13.0077,
    13.0077,
    13.4656,
    14.2385,
    14.2385,
    22.5101,
    37.3605,
    38.0393,
    38.0393,
    41.8107,
    41.8107,
    45.9841,
    55.0705,
    55.0705,
    58.4938
   ],
   [
    -96.5589,
    -53.9981,
    -53.9167,
    -53.9167,
    10.6307,
    12.9923,
    12.9923,
    13.7062,
    14.2748,
    14.2748,
    21.8964,
    37.2658,
    37.9993,
    37.9993,
    41.6028,
    41.6028,
    46.0374,
    55.7694,
    55.7694,
    59.0406
   ],
   [
    -96.5586,
    -54.0011,
    -53.9171,
    -53.9171,
    10.7252,
    12.9787,
    12.9787,
    13.9695,
    14.3067,
    14.3067,
    21.3261,
    37.1837,
    37.9666,
    37.9666,
    41.4231,
    41.4231,
    46.0837,
    56.47,
    56.47,
    59.5776
   ],
   [
    -96.5582,
    -54.0036,
    -53.9175,
    -53.9175,
    10.7954,
    12.9672,
    12.9672,
    14.2405,
    14.3336,
    14.3336,
    20.811,
    37.1152,
    37.941,
    37.941,
    41.2757,
    41.2757,
    46.1231,
    57.1657,
    57.1657,
    60.0887
   ],
   [
    -96.558,
    -54.0056,
    -53.9178,
    -53.9178,
    10.8451,
    12.9581,
    12.9581,
    14.3551,
    14.3551,
    14.4988,
    20.3674,
    37.0612,
    37.9217,
    37.9217,
    41.1594,
    41.1594,
    46.154,
    57.8394,
    57.8394,
    60.5484
   ],
   [
    -96.5578,
    -54.007,
    -53.918,
    -53.918,
    10.8779,
    12.9514,
    12.9514,
    14.3707,
    14.3707,
    14.718,
    20.0184,
    37.0222,
    37.9084,
    37.9084,
    41.0757,
    41.0757,
    46.1763,
    58.456,
    58.456,
    60.9236
   ],
   [
    -96.5577,
    -54.0078,
    -53.9182,
    -53.9182,
    10.8963,
    12.9473,
    12.9473,
    14.3802,
    14.3802,
    14.8678,
    19.7912,
    36.9986,
    37.9006,
    37.9006,
    41.0252,
    41.0252,
    46.1888,
    58.9357,
    58.9357,
    61.1732
   ],
   [
    -96.5576,
    -54.0081,
    -53.9182,
    -53.9182,
    10.9023,
    12.946,
    12.946,
    14.3834,
    14.3834,
    14.9215,
    19.7121,
    36.9907,
    37.8981,
    37.8981,
    41.0083,
    41.0083,
    46.1933,
    59.1299,
    59.1299,
    61.2616
   ]
  ],
  "scf_eigenvalues_ev": [
   [
    -96.5706,
    -53.9062,
    -53.9027,
    -53.9027,
    6.7239,
    12.9528,
    13.0104,
    13.0104,
    13.7956,
    13.7956,
    37.6409,
    39.6015,
    40.6518,
    40.6518,
    44.2661,
    44.2661,
    45.0972,
    48.1583,
    50.6149,
    50.6149
   ],
   [
    -96.5681,
    -53.9246,
    -53.9085,
    -53.9046,
    7.4652,
    12.8012,
    13.1274,
    13.1291,
    13.6891,
    13.8546,
    33.7322,
    36.3893,
    40.3047,
    41.5913,
    43.9453,
    44.6545,
    46.2202,
    48.8409,
    49.4544,
    52.7368
   ],
   [
    -96.5632,
    -53.9623,
    -53.9155,
    -53.9101,
    9.1356,
    12.6791,
    13.1112,
    13.1663,
    13.817,
    14.1134,
    27.4756,
    35.3276,
    39.2827,
    40.5134,
    42.3861,
    43.6181,
    47.7597,
    49.004,
    51.75,
    56.3158
   ],
   [
    -96.5588,
    -53.9962,
    -53.9204,
    -53.9162,
    10.6917,
    12.9606,
    13.0321,
    13.3798,
    14.1923,
    14.6633,
    22.1298,
    35.1244,
    37.8242,
    38.482,
    41.4804,
    43.0963,
    47.1535,
    54.0598,
    55.8868,
    60.2054
   ],
   [
    -96.5575,
    -54.0064,
    -53.9207,
    -53.9191,
    10.9707,
    12.8963,
    12.9941,
    13.8873,
    14.3864,
    15.4445,
    19.872,
    35.8267,
    36.8503,
    37.2427,
    42.2057,
    42.4869,
    47.0227,
    56.8793,
    59.1959,
    60.6269
   ],
   [
    -96.56,
    -53.9869,
    -53.9173,
    -53.9162,
    10.3144,
    12.961,
    13.0094,
    13.0888,
    14.2492,
    14.2736,
    23.7576,
    36.3543,
    36.7512,
    38.3864,
    42.5009,
    43.9652,
    46.6014,
    51.6616,
    55.6551,
    58.43
   ],
   [
    -96.5649,
    -53.9489,
    -53.9118,
    -53.9096,
    8.5073,
    12.6718,
    13.1537,
    13.187,
    13.7664,
    13.9582,
    29.4926,
    36.9246,
    37.5248,
    41.1652,
    42.5531,
    45.9351,
    46.5729,
    48.2466,
    51.2555,
    54.7474
   ],
   [
    -96.5693,
    -53.9147,
    -53.9057,
    -53.9048,
    7.0985,
    12.8527,
    13.0889,
    13.0919,
    13.7021,
    13.8423,
    35.8643,
    38.415,
    38.4168,
    40.8774,
    44.3221,
    45.9763,
    46.6188,
    47.4125,
    50.6643,
    51.2462
   ],
   [
    -96.5669,
    -53.9285,
    -53.9112,
    -53.9104,
    7.8265,
    12.6576,
    13.2356,
    13.2508,
    13.5633,
    13.9288,
    33.9998,
    36.1315,
    37.0689,
    39.2405,
    42.0995,
    47.0536,
    49.0009,
    49.3883,
    52.595,
    53.3665
   ],
   [
    -96.5629,
    -53.9541,
    -53.9217,
    -53.9148,
    9.1658,
    12.4351,
    13.1123,
    13.4457,
    13.7225,
    14.1687,
    30.0512,
    32.6612,
    36.7302,
    38.3812,
    41.604,
    47.0462,
    48.728,
    52.4908,
    53.7166,
    57.7505
   ],
   [
    -96.5585,
    -53.9843,
    -53.93,
    -53.9211,
    10.8226,
    12.4813,
    12.8591,
    13.3556,
    14.2221,
    14.9972,
    24.311,
    32.1905,
    33.8893,
    37.8894,
    44.5662,
    46.5603,
    48.3665,
    52.0273,
    57.4503,
    61.9291
   ],
   [
    -96.5562,
    -53.9994,
    -53.9353,
    -53.9237,
    11.3823,
    12.5917,
    13.1276,
    13.2505,
    14.3578,
    16.997,
    20.1328,
    31.7146,
    32.9618,
    37.9693,
    43.5736,
    47.5474,
    50.998,
    53.1018,
    56.5362,
    60.8922
   ],
   [
    -96.5575,
    -53.9907,
    -53.9356,
    -53.9197,
    11.1707,
    12.6853,
    12.8374,
    13.2845,
    14.1353,
    15.6769,
    22.6549,
    30.7067,
    34.7364,
    39.0206,
    42.9941,
    46.8563,
    50.2909,
    52.5007,
    56.2803,
    59.2781
   ],
   [
    -96.5614,
    -53.9646,
    -53.9281,
    -53.9129,
    9.7617,
    12.4748,
    12.9917,
    13.4199,
    13.6797,
    14.4964,
    28.0591,
    30.7917,
    37.4595,
    40.85,
    42.6543,
    45.0175,
    47.2499,
    51.7484,
    54.1702,
    59.2564
   ],
   [
    -96.5659,
    -53.9386,
    -53.9142,
    -53.908,
    8.1757,
    12.6513,
    13.1733,
    13.2575,
    13.6178,
    13.979,
    31.7771,
    34.4317,
    39.2554,
    40.9475,
    42.7378,
    45.2044,
    46.3441,
    50.4954,
    51.1419,
    55.0818
   ],
   [
    -96.5603,
    -53.9645,
    -53.9267,
    -53.9262,
    9.99,
    12.1395,
    13.274,
    13.7439,
    13.9542,
    14.1692,
    30.6921,
    32.219,
    32.6464,
    35.3259,
    38.1653,
    52.712,
    52.8582,
    55.1352,
    56.8145,
    58.9715
   ],
   [
    -96.5568,
    -53.9824,
    -53.9384,
    -53.9316,
    11.0573,
    11.9783,
    13.2013,
    13.9353,
    14.2556,
    15.1861,
    27.3708,
    29.3526,
    29.9185,
    36.4475,
    39.7511,
    50.5705,
    54.7623,
    57.623,
    59.7321,
    62.3396
   ],
   [
    -96.5545,
    -53.9891,
    -53.9532,
    -53.9331,
    11.6897,
    12.0547,
    12.9933,
    13.7582,
    14.3948,
    17.9525,
    22.3531,
    26.9634,
    30.2788,
    36.7905,
    44.9646,
    48.5723,
    53.2233,
    57.0565,
    58.4399,
    62.1818
   ],
   [
    -96.5548,
    -53.9816,
    -53.9632,
    -53.9278,
    11.9593,
    12.2263,
    12.6803,
    13.6306,
    14.1671,
    18.1859,
    22.2314,
    25.6249,
    31.9091,
    37.7475,
    46.6118,
    50.7052,
    51.4113,
    52.3466,
    56.6217,
    59.9387
   ],
   [
    -96.5575,
    -53.9806,
    -53.9456,
    -53.9197,
    11.2811,
    12.4621,
    12.6563,
    13.4988,
    13.91,
    15.7086,
    24.8829,
    27.7981,
    34.473,
    39.4756,
    43.9071,
    47.7046,
    49.0731,
    53.7482,
    56.989,
    59.1431
   ],
   [
    -96.5609,
    -53.9749,
    -53.9218,
    -53.9142,
    9.9698,
    12.6263,
    13.001,
    13.2164,
    13.966,
    14.4089,
    25.7485,
    33.6426,
    37.4421,
    39.0478,
    43.3644,
    44.6526,
    47.8957,
    50.185,
    54.079,
    59.1219
   ],
   [
    -96.5546,
    -53.9941,
    -53.9408,
    -53.9389,
    11.1179,
    11.7166,
    14.1326,
    14.2209,
    14.4134,
    15.8225,
    25.8733,
    28.4708,
    29.7001,
    34.3288,
    37.0138,
    56.0437,
    57.7228,
    60.8104,
    62.5373,
    63.5814
   ],
   [
    -96.5533,
    -53.9967,
    -53.9491,
    -53.9414,
    11.322,
    11.7232,
    13.8399,
    14.1991,
    14.4951,
    18.1716,
    23.6756,
    26.0581,
    28.4977,
    35.7542,
    39.0753,
    53.832,
    58.7757,
    59.2702,
    63.1107,
    65.2574
   ],
   [
    -96.5536,
    -53.9858,
    -53.9632,
    -53.9357,
    11.7237,
    11.968,
    13.1311,
    13.8959,
    14.3764,
    19.905,
    21.8692,
    24.3254,
    29.8612,
    36.6006,
    44.8335,
    49.9997,
    54.9478,
    55.0141,
    59.9501,
    63.0711
   ],
   [
    -96.5553,
    -53.9924,
    -53.9488,
    -53.9264,
    11.7053,
    12.3616,
    12.8902,
    13.4483,
    14.2836,
    18.0592,
    20.4632,
    28.4665,
    32.2532,
    37.8253,
    45.059,
    49.7009,
    52.0065,
    53.4747,
    55.3494,
    58.9828
   ],
   [
    -96.5575,
    -54.0007,
    -53.9258,
    -53.9196,
    11.0459,
    12.8184,
    13.0939,
    13.3571,
    14.3218,
    15.5881,
    20.8889,
    33.8335,
    35.2854,
    38.1249,
    42.4752,
    44.892,
    48.6011,
    53.7572,
    58.6521,
    59.5899
   ],
   [
    -96.5533,
    -54.0009,
    -53.9442,
    -53.9419,
    11.1532,
    11.6195,
    14.3169,
    14.3445,
    14.5042,
    17.3593,
    23.5018,
    27.9697,
    29.1524,
    34.1487,
    36.8352,
    57.0704,
    59.8297,
    62.4361,
    63.3378,
    64.8502
   ],
   [
    -96.5545,
    -53.9918,
    -53.9452,
    -53.938,
    11.3048,
    11.812,
    13.5801,
    14.1325,
    14.4013,
    16.5736,
    26.1185,
    26.5272,
    28.9752,
    35.9785,
    39.2888,
    52.3325,
    57.2101,
    60.6718,
    61.3065,
    62.7943
   ],
   [
    -96.5562,
    -53.9891,
    -53.9409,
    -53.9281,
    11.4348,
    12.2536,
    12.8533,
    13.554,
    14.3622,
    16.1915,
    23.171,
    30.2274,
    31.115,
    37.2001,
    45.0659,
    47.2312,
    50.901,
    54.7093,
    59.9445,
    61.1753
   ],
   [
    -96.5571,
    -53.9813,
    -53.9347,
    -53.9334,
    10.8343,
    11.8981,
    13.6666,
    14.0136,
    14.2944,
    14.5369,
    29.0553,
    29.4465,
    30.7472,
    34.7052,
    37.4216,
    54.5436,
    55.2822,
    58.8201,
    58.9005,
    61.2147
   ],
   [
    -96.5597,
    -53.9694,
    -53.9302,
    -53.9233,
    10.2617,
    12.1976,
    13.0298,
    13.6801,
    14.0118,
    14.4694,
    28.5715,
    31.1125,
    33.0268,
    37.2066,
    40.5137,
    48.8418,
    51.762,
    54.7877,
    56.7335,
    60.0202
   ],
   [
    -96.5637,
    -53.946,
    -53.9184,
    -53.9181,
    8.8474,
    12.4062,
    13.2653,
    13.4758,
    13.6237,
    14.0429,
    32.2531,
    34.0382,
    35.723,
    36.687,
    39.4914,
    49.8966,
    51.0518,
    52.0103,
    54.6233,
    56.2154
   ],
   [
    -96.567,
    -53.935,
    -53.9071,
    -53.9071,
    7.8212,
    12.7742,
    13.1376,
    13.1376,
    13.7935,
    13.7935,
    31.4928,
    38.8118,
    39.2279,
    39.2279,
    45.4093,
    45.7786,
    45.7786,
    48.2201,
    48.2201,
    53.1211
   ],
   [
    -96.5639,
    -53.9516,
    -53.9202,
    -53.9085,
    8.8462,
    12.5972,
    13.1162,
    13.3132,
    13.5874,
    14.1807,
    29.7869,
    32.4922,
    40.6448,
    41.8057,
    42.5493,
    43.2655,
    46.0243,
    50.0317,
    52.5344,
    57.3713
   ],
   [
    -96.5595,
    -53.9741,
    -53.9364,
    -53.9145,
    10.5307,
    12.4931,
    12.8703,
    13.3933,
    13.7259,
    14.9672,
    26.3334,
    29.1449,
    38.093,
    38.5247,
    44.5214,
    45.2891,
    48.0572,
    51.4402,
    55.397,
    60.4039
   ],
   [
    -96.5564,
    -53.9936,
    -53.942,
    -53.9217,
    11.4566,
    12.5854,
    12.9443,
    13.3045,
    14.1757,
    16.6902,
    21.3429,
    29.4313,
    35.1939,
    36.7937,
    45.5792,
    46.2212,
    53.1579,
    53.6071,
    55.2725,
    56.4153
   ],
   [
    -96.5562,
    -53.9955,
    -53.9369,
    -53.9258,
    11.4096,
    12.4579,
    12.9765,
    13.351,
    14.408,
    16.5805,
    21.3144,
    30.8381,
    33.4673,
    36.0403,
    46.8063,
    47.0446,
    49.0913,
    52.9197,
    59.6947,
    61.1969
   ],
   [
    -96.5593,
    -53.976,
    -53.9268,
    -53.9245,
    10.4762,
    12.2854,
    12.958,
    13.4709,
    14.2966,
    14.531,
    26.297,
    33.0959,
    33.204,
    36.0859,
    43.1582,
    48.5864,
    48.9075,
    52.6655,
    58.1136,
    60.6411
   ],
   [
    -96.5622,
    -53.9633,
    -53.9179,
    -53.9165,
    9.452,
    12.4979,
    13.0664,
    13.2982,
    13.9796,
    14.1381,
    27.7589,
    34.8589,
    36.1185,
    37.8455,
    43.9021,
    46.0239,
    47.607,
    50.1549,
    54.5844,
    57.3608
   ],
   [
    -96.5587,
    -53.9757,
    -53.9369,
    -53.9203,
    10.7414,
    12.3104,
    12.8096,
    13.6062,
    13.9268,
    15.0067,
    26.6027,
    29.3673,
    33.6197,
    39.9913,
    42.6438,
    45.8238,
    50.2714,
    54.6173,
    56.2875,
    60.721
   ],
   [
    -96.5556,
    -53.9832,
    -53.9544,
    -53.9275,
    11.8036,
    12.3297,
    12.5117,
    13.6731,
    14.1437,
    16.956,
    23.7188,
    26.7763,
    30.8499,
    40.7852,
    43.2298,
    47.4679,
    52.6537,
    55.6651,
    57.2911,
    59.1213
   ],
   [
    -96.5545,
    -53.9878,
    -53.9557,
    -53.932,
    11.9197,
    12.1626,
    12.7456,
    13.6349,
    14.3453,
    18.8923,
    20.8772,
    27.8241,
    29.0017,
    39.6635,
    44.3701,
    48.9694,
    53.087,
    53.6443,
    57.3995,
    62.6477
   ],
   [
    -96.5562,
    -53.9834,
    -53.9454,
    -53.9291,
    11.4331,
    12.1388,
    12.7795,
    13.8257,
    14.176,
    15.9883,
    25.4364,
    28.2443,
    29.9862,
    39.2645,
    42.443,
    46.8646,
    53.8886,
    57.2323,
    59.2511,
    59.9736
   ],
   [
    -96.5566,
    -53.9853,
    -53.9385,
    -53.9306,
    11.2132,
    12.0682,
    13.0544,
    13.686,
    14.4046,
    15.5411,
    25.1252,
    29.6659,
    31.6954,
    35.4424,
    42.4106,
    50.4367,
    51.077,
    55.9817,
    61.7859,
    63.0732
   ],
   [
    -96.5543,
    -53.9876,
    -53.9526,
    -53.9369,
    11.6186,
    12.0018,
    13.0085,
    13.963,
    14.3693,
    17.5825,
    24.6002,
    26.6668,
    27.4858,
    38.7716,
    42.2276,
    48.2995,
    56.7497,
    57.3921,
    60.0157,
    62.8726
   ],
   [
    -96.5533,
    -53.979,
    -53.9671,
    -53.9414,
    11.8467,
    12.2433,
    12.6855,
    13.7921,
    14.4908,
    20.8021,
    22.4149,
    24.7359,
    25.7616,
    41.7616,
    44.7883,
    46.3055,
    50.9387,
    60.091,
    62.3544,
    65.2733
   ],
   [
    -96.5541,
    -53.9821,
    -53.9618,
    -53.9358,
    11.9279,
    12.2447,
    12.5632,
    13.7751,
    14.3556,
    18.7553,
    22.8785,
    26.0887,
    27.5223,
    41.7062,
    43.4439,
    46.9403,
    52.8511,
    56.7117,
    59.9344,
    62.4084
   ],
   [
    -96.5534,
    -53.9928,
    -53.9558,
    -53.9378,
    11.4719,
    11.8083,
    13.5746,
    14.071,
    14.4254,
    18.8357,
    23.6774,
    24.0299,
    30.2112,
    34.9362,
    41.6841,
    53.5433,
    55.1646,
    58.7521,
    59.974,
    64.6447
   ],
   [
    -96.5533,
    -53.989,
    -53.9571,
    -53.9413,
    11.6001,
    11.9317,
    13.2286,
    13.9871,
    14.4918,
    19.3838,
    23.9798,
    24.246,
    27.0744,
    38.5258,
    42.108,
    49.7086,
    54.7258,
    59.4695,
    63.0663,
    65.078
   ],
   [
    -96.5545,
    -53.9907,
    -53.9492,
    -53.9353,
    11.4544,
    11.8959,
    13.3557,
    13.9068,
    14.4438,
    17.1083,
    24.2815,
    26.408,
    30.7165,
    35.0941,
    41.9204,
    52.1009,
    53.3036,
    59.9407,
    60.6618,
    62.3335
   ],
   [
    -96.5618,
    -53.9755,
    -53.9133,
    -53.9133,
    9.6634,
    12.841,
    13.0839,
    13.0839,
    14.0528,
    14.0528,
    25.458,
    37.871,
    38.3075,
    38.3075,
    42.9947,
    42.9947,
    45.7115,
    52.227,
    52.227,
    56.2749
   ],
   [
    -96.5593,
    -53.9847,
    -53.928,
    -53.9151,
    10.5961,
    12.7713,
    12.9137,
    13.1863,
    13.9712,
    14.8706,
    24.0467,
    32.047,
    38.2531,
    38.2998,
    43.0833,
    44.053,
    50.2165,
    50.9184,
    53.9233,
    61.4357
   ],
   [
    -96.5561,
    -53.9826,
    -53.955,
    -53.9223,
    11.6982,
    12.4734,
    12.6097,
    13.5001,
    13.9988,
    16.7191,
    23.4218,
    26.5414,
    34.8469,
    36.7585,
    47.4291,
    47.5565,
    51.053,
    53.2916,
    55.6089,
    58.2858
   ],
   [
    -96.5541,
    -53.9817,
    -53.9672,
    -53.9307,
    11.8847,
    12.0734,
    12.9309,
    13.7486,
    14.2485,
    19.7257,
    21.0304,
    24.8188,
    32.1722,
    35.619,
    48.0411,
    50.2678,
    51.0533,
    54.7065,
    56.5171,
    61.3554
   ],
   [
    -96.558,
    -53.994,
    -53.9244,
    -53.9217,
    10.931,
    12.7488,
    13.0107,
    13.1823,
    14.3743,
    15.1239,
    22.3744,
    34.2866,
    34.7273,
    36.6323,
    45.0609,
    45.2467,
    48.0849,
    51.2765,
    59.1719,
    61.2132
   ],
   [
    -96.5558,
    -53.9918,
    -53.9447,
    -53.9262,
    11.6114,
    12.4033,
    12.8034,
    13.4598,
    14.2852,
    17.0536,
    21.5775,
    29.6712,
    31.169,
    39.5311,
    43.2439,
    49.4925,
    50.5962,
    54.4201,
    56.0525,
    59.9682
   ],
   [
    -96.5538,
    -53.9793,
    -53.9679,
    -53.9352,
    11.9859,
    12.1378,
    12.6966,
    13.7443,
    14.3567,
    20.0916,
    21.3826,
    25.036,
    28.6412,
    39.646,
    45.9182,
    48.1723,
    51.2495,
    55.7857,
    60.2622,
    62.12
   ],
   [
    -96.5549,
    -53.9912,
    -53.952,
    -53.9289,
    11.7295,
    12.2081,
    12.945,
    13.5628,
    14.3508,
    18.4375,
    20.6405,
    27.5563,
    32.608,
    35.7455,
    47.9501,
    48.582,
    49.8567,
    56.4766,
    56.9462,
    58.9104
   ],
   [
    -96.5581,
    -54.0041,
    -53.9176,
    -53.9176,
    10.8096,
    12.9647,
    12.9647,
    14.3072,
    14.3396,
    14.3396,
    20.6926,
    37.1004,
    37.9356,
    37.9356,
    41.2436,
    41.2436,
    46.1316,
    57.3371,
    57.3371,
    60.2095
   ],
   [
    -96.5568,
    -54.0027,
    -53.9293,
    -53.9206,
    11.1902,
    12.7555,
    13.1151,
    13.3978,
    14.3258,
    16.3645,
    19.9976,
    32.6566,
    35.8765,
    36.9058,
    43.7193,
    44.6077,
    49.5693,
    56.1514,
    56.5878,
    58.3729
   ]
  ],
  "scf_kpoint_weights": [
   0.0078125,
   0.0234375,
   0.0234375,
   0.0234375,
   0.0234375,
   0.0234375,
   0.0234375,
   0.0234375,
   0.0234375,
   0.046875,
   0.046875,
   0.046875,
   0.046875,
   0.046875,
   0.046875,
   0.0234375,
   0.046875,
   0.046875,
   0.046875,
   0.046875,
   0.046875,
   0.0234375,
   0.046875,
   0.046875,
   0.046875,
   0.046875,
   0.0234375,
   0.046875,
   0.046875,
   0.0234375,
   0.046875,
   0.0234375,
   0.0078125,
   0.0234375,
   0.0234375,
   0.0234375,
   0.0234375,
   0.0234375,
   0.0234375,
   0.046875,
   0.046875,
   0.046875,
   0.046875,
   0.0234375,
   0.046875,
   0.046875,
   0.046875,
   0.0234375,
   0.046875,
   0.0234375,
   0.0078125,
   0.0234375,
   0.0234375,
   0.0234375,
   0.0234375,
   0.046875,
   0.046875,
   0.0234375,
   0.0078125,
   0.0234375
  ],
  "fermi_energy_ev": 15.9471
 }
}


==> data/band_structures/si_nc.json <==
{
 "label": "Si NC",
 "path_labels": [
  "G",
  "X",
  "W",
  "K",
  "G",
  "L"
 ],
 "path_distances": [
  0.0,
  0.023570226039551584,
  0.04714045207910317,
  0.07071067811865475,
  0.09428090415820634,
  0.11785113019775792,
  0.1414213562373095,
  0.1649915822768611,
  0.18856180831641267,
  0.21213203435596426,
  0.23570226039551584,
  0.2592724864350674,
  0.282842712474619,
  0.30641293851417056,
  0.3299831645537221,
  0.3535533905932737,
  0.37712361663282523,
  0.4006938426723768,
  0.42426406871192834,
  0.4478342947514799,
  0.47140452079103146,
  0.494974746830583,
  0.5185449728701346,
  0.5421151989096862,
  0.5656854249492378,
  0.5892556509887894,
  0.612825877028341,
  0.6363961030678926,
  0.6599663291074442,
  0.6835365551469959,
  0.7071067811865475,
  0.7188918942063233,
  0.7306770072260991,
  0.7424621202458749,
  0.7542472332656507,
  0.7660323462854265,
  0.7778174593052023,
  0.7896025723249781,
  0.8013876853447539,
  0.8131727983645297,
  0.8249579113843055,
  0.8367430244040813,
  0.8485281374238571,
  0.8603132504436329,
  0.8720983634634087,
  0.8838834764831845,
  0.8956685895029604,
  0.9074537025227362,
  0.919238815542512,
  0.9310239285622878,
  0.9428090415820636,
  0.9545941546018394,
  0.9663792676216152,
  0.978164380641391,
  0.9899494936611668,
  1.0017346066809427,
  1.0135197197007184,
  1.025304832720494,
  1.03708994574027,
  1.0488750587600457,
  1.0606601717798214,
  1.0665527282897094,
  1.0724452847995973,
  1.0783378413094853,
  1.0842303978193732,
  1.0901229543292612,
  1.0960155108391492,
  1.1019080673490371,
  1.107800623858925,
  1.113693180368813,
  1.119585736878701,
  1.125478293388589,
  1.131370849898477,
  1.1372634064083649,
  1.1431559629182528,
  1.1490485194281408,
  1.1549410759380287,
  1.1608336324479167,
  1.1667261889578047,
  1.1726187454676926,
  1.1785113019775806,
  1.1844038584874685,
  1.1902964149973565,
  1.1961889715072445,
  1.2020815280171324,
  1.2079740845270204,
  1.2138666410369083,
  1.2197591975467963,
  1.2256517540566843,
  1.2315443105665722,
  1.2374368670764602,
  1.2680554888612499,
  1.2986741106460395,
  1.3292927324308292,
  1.359911354215619,
  1.3905299760004086,
  1.4211485977851983,
  1.451767219569988,
  1.4823858413547777,
  1.5130044631395674,
  1.543623084924357,
  1.5742417067091468,
  1.6048603284939367,
  1.6354789502787264,
  1.666097572063516,
  1.6967161938483057,
  1.7273348156330954,
  1.7579534374178851,
  1.7885720592026748,
  1.8191906809874645,
  1.8498093027722542,
  1.8804279245570439,
  1.9110465463418336,
  1.9416651681266235,
  1.9722837899114132,
  2.0029024116962026,
  2.0335210334809926,
  2.0641396552657825,
  2.094758277050572,
  2.125376898835362,
  2.1559955206201518,
  2.184863034079633,
  2.213730547539114,
  2.242598060998595,
  2.2714655744580763,
  2.3003330879175574,
  2.3292006013770385,
  2.3580681148365197,
  2.386935628296001,
  2.415803141755482,
  2.444670655214963,
  2.473538168674444,
  2.5024056821339253,
  2.5312731955934065,
  2.5601407090528876,
  2.5890082225123687,
  2.61787573597185,
  2.646743249431331,
  2.675610762890812,
  2.7044782763502933,
  2.7333457898097744,
  2.7622133032692555,
  2.7910808167287366,
  2.819948330188218,
  2.8488158436476994,
  2.8776833571071805,
  2.9065508705666616,
  2.9354183840261427,
  2.964285897485624,
  2.993153410945105,
  3.022020924404586
 ],
 "high_symmetry_positions": [
  0.0,
  0.7071067811865475,
  1.0606601717798214,
  1.2374368670764602,
  2.1559955206201518,
  3.022020924404586
 ],
 "smearing": null,
 "q3": {
  "band_eigenvalues_ev": [
   [
    -5.807605028429661,
    6.013548986400455,
    6.0135489888441,
    6.013548988844104,
    8.560402829035372,
    8.560403095049724,
    8.560404442322564,
    9.115680743156839,
    13.728680216967678,
    13.72868052256611,
    13.892176708213313,
    17.196283130612198
   ],
   [
    -5.8028285659020415,
    5.978479550774486,
    5.992942832956903,
    5.992942834578544,
    8.548538942563427,
    8.586899834609932,
    8.586900308561523,
    9.150067814589415,
    13.68911170878189,
    13.733986494077188,
    13.913536748342512,
    17.204628497681473
   ],
   [
    -5.788502894483455,
    5.877834962989536,
    5.9336511198252335,
    5.933651121426559,
    8.513590454592837,
    8.663851940055219,
    8.663852832006757,
    9.24811245283561,
    13.576436870625315,
    13.749904893866828,
    13.976955812871756,
    17.22965353184782
   ],
   [
    -5.764635321178002,
    5.722833599211558,
    5.842103848238247,
    5.8421038498091935,
    8.45736401506802,
    8.78478836770915,
    8.784790263186164,
    9.396809847897252,
    13.406153561572102,
    13.776431187155739,
    14.080562996174145,
    17.27132403101428
   ],
   [
    -5.731240731371753,
    5.5265011969057065,
    5.7262193964285455,
    5.726219397928955,
    8.382549406917281,
    8.941728820270182,
    8.941729695032869,
    9.579626207010415,
    13.1981978367747,
    13.813567502478579,
    14.221571435212292,
    17.32957538929655
   ],
   [
    -5.6883400352707545,
    5.300272878248978,
    5.593448577242315,
    5.593448578702612,
    8.292338846553896,
    9.12713748943295,
    9.12713826284143,
    9.778919543380447,
    12.973825871037569,
    13.861305474762718,
    14.396640474195086,
    17.40430273564099
   ],
   [
    -5.635960232380548,
    5.052896598171223,
    5.449902449073221,
    5.4499024504868485,
    8.19007543746105,
    9.334798453500094,
    9.33479931121914,
    9.975247842265995,
    12.755827447118758,
    13.9196429554103,
    14.602217900250528,
    17.495343153421114
   ],
   [
    -5.574133608319653,
    4.790643965741514,
    5.300259904261573,
    5.300259905634771,
    8.078997677058148,
    9.559911663196772,
    9.559912004020173,
    10.144592516886716,
    12.571084868482567,
    13.988572440516077,
    14.834804638849274,
    17.602452032242105
   ],
   [
    -5.502899797135983,
    4.51789874036654,
    5.147997156179033,
    5.147997157513066,
    7.962077714648591,
    9.798869754469004,
    9.798870111404364,
    10.25664068686877,
    12.4522447299597,
    14.068088081628074,
    15.091074668079369,
    17.725267605835334
   ],
   [
    -5.422304775088315,
    4.237712499823548,
    4.995678406259839,
    4.995678407554536,
    7.841937384539026,
    10.048968990433318,
    10.048969147747083,
    10.281891293373084,
    12.430660838959422,
    14.158180705466197,
    15.36796181351838,
    17.86324741523872
   ],
   [
    -5.3324009773103755,
    3.9522263632043027,
    4.845205941167418,
    4.845205942426712,
    7.720850843139784,
    10.210526329316487,
    10.308168918835117,
    10.308169059313506,
    12.517571737171561,
    14.25884061857599,
    15.662623792883975,
    18.01561384558373
   ],
   [
    -5.23324928515977,
    3.662965327818458,
    4.698005968625465,
    4.698005969851144,
    7.6007560612243905,
    10.060100589706295,
    10.57490874201428,
    10.574909170411747,
    12.696471223675363,
    14.37005590194767,
    15.972395095997339,
    18.181206820297795
   ],
   [
    -5.124917061241849,
    3.371041678488551,
    4.555163547030026,
    4.555163548218686,
    7.483290276147673,
    9.858890033117639,
    10.847976874557087,
    10.847977136032833,
    12.939815066902991,
    14.491815153946018,
    16.294698199297233,
    18.35831714181589
   ],
   [
    -5.007479737387884,
    3.077291076606026,
    4.417517826249267,
    4.417517827408802,
    7.369834065152878,
    9.63019810216103,
    11.12642321551069,
    11.12642327875504,
    13.224755214713198,
    14.624105387517572,
    16.626933431652375,
    18.544369848511966
   ],
   [
    -4.881021380995135,
    2.782368073527648,
    4.285726663321761,
    4.285726664454006,
    7.261559256965007,
    9.389323669419497,
    11.40949680010283,
    11.409498086047789,
    13.536205740032017,
    14.766911044648388,
    16.966353183346563,
    18.73544411442716
   ],
   [
    -4.745631541279417,
    2.486809645520739,
    4.160313710285984,
    4.160313711394656,
    7.159453859697333,
    9.145713992793775,
    11.696601000027549,
    11.69660179056268,
    13.86470678472645,
    14.920209103731137,
    17.309858213903684,
    18.92545830453828
   ],
   [
    -4.601418968147784,
    2.1910775632093222,
    4.041700052939653,
    4.041700054025148,
    7.0643669140830845,
    8.905243410499187,
    11.987260806509749,
    11.98726103774929,
    14.204200073893876,
    15.083987618348758,
    17.653840210461798,
    19.104905179175137
   ],
   [
    -4.448492741271635,
    1.8955989721880724,
    3.9302304205160192,
    3.9302304215508705,
    6.977026814825174,
    8.671663029610437,
    12.281099409624307,
    12.281099751929165,
    14.550575615218754,
    15.258223101052222,
    17.993877152660897,
    19.259181832047794
   ],
   [
    -4.286975364840387,
    1.6007742714561597,
    3.82618837450423,
    3.8261883755207546,
    6.898067263797275,
    8.447433042180645,
    12.577815157318875,
    12.577815527988937,
    14.900874287301649,
    15.442892973340651,
    18.324410909227577,
    19.367478948608372
   ],
   [
    -4.117001065801341,
    1.3069978576417254,
    3.7298077256645694,
    3.72980772666441,
    6.828044369480403,
    8.234200291223479,
    12.877158355984172,
    12.877158960920157,
    15.252830904729297,
    15.637973711123092,
    18.63837782961087,
    19.405486564141462
   ],
   [
    -3.9387155032734706,
    1.0146644225108152,
    3.6412836770771113,
    3.641283678130696,
    6.767450149282776,
    8.033073089029939,
    13.178900435736974,
    13.178900579568348,
    15.604607774312559,
    15.843435768688925,
    18.926854655706407,
    19.35549223903973
   ],
   [
    -3.752278013453872,
    0.7241718500050298,
    3.560779794213283,
    3.560779795244066,
    6.716728964835001,
    7.844793414477579,
    13.482818522047348,
    13.482818633482125,
    15.954660768663619,
    16.059250483876614,
    19.179022100384262,
    19.217847901485253
   ],
   [
    -3.5578603435142875,
    0.4359237342051626,
    3.48843422997466,
    3.4884342309934935,
    6.676282530521142,
    7.669839284812745,
    13.78863307656106,
    13.788633153543826,
    16.285384108587625,
    16.30160874718953,
    19.009724283160224,
    19.00972629259667
   ],
   [
    -3.3556489156594287,
    0.15032669754211928,
    3.424360892508338,
    3.4243608935166296,
    6.646479919917238,
    7.508501562118882,
    14.09594112780818,
    14.095941253995365,
    16.521802120167383,
    16.64416823197175,
    18.753243429738596,
    18.753244187319385
   ],
   [
    -3.145843694759384,
    -0.1322124413645112,
    3.3686553622388207,
    3.3686553632392235,
    6.627664600450147,
    7.360928627474936,
    14.404087834464006,
    14.404087944993538,
    16.768464584073545,
    16.981104981262813,
    18.467041857594744,
    18.467042499291686
   ],
   [
    -2.9286647778510217,
    -0.41128550726010726,
    3.321396194042384,
    3.3213961950344526,
    6.620157746531516,
    7.227165128136491,
    14.711910161200688,
    14.711910392590141,
    17.025327915609438,
    17.31112529273619,
    18.16473365937273,
    18.164750268840763
   ],
   [
    -2.704344249991382,
    -0.6864901051380677,
    3.2826469479851657,
    3.28264694897084,
    6.624263352407226,
    7.1071757453054865,
    15.017176199512747,
    15.01717717655605,
    17.292344006463946,
    17.632751615802682,
    17.856585957047685,
    17.856586930107095
   ],
   [
    -2.47313291652674,
    -0.9574331688925924,
    3.2524582428026947,
    3.252458243783339,
    6.640270572825545,
    7.000863266589398,
    15.315149101270533,
    15.315149263407793,
    17.55244643132666,
    17.552457550118465,
    17.56946508697017,
    17.944287095980343
   ],
   [
    -2.235299110979697,
    -1.2237322512445667,
    3.2308678939836,
    3.2308678949585974,
    6.668456533765417,
    6.908086470840598,
    15.594423231259912,
    15.594423867885348,
    17.266902549544003,
    17.266903548713408,
    17.856626432883793,
    18.243548150639576
   ],
   [
    -1.991129300425107,
    -1.4850151561668252,
    3.2179029110826645,
    3.2179029120499814,
    6.7090855432256715,
    6.828669793524092,
    15.823596074064092,
    15.823596524782404,
    17.033284446240167,
    17.033287810933114,
    18.153771183720497,
    18.52771707410318
   ],
   [
    -1.7409272496158523,
    -1.7409272483343476,
    3.213579663527878,
    3.2135796644945276,
    6.762410430739307,
    6.762410572027245,
    15.923324478083794,
    15.923325977088675,
    16.931966999986003,
    16.931979392398016,
    18.460828473609702,
    18.460834281599194
   ],
   [
    -1.7405402857925547,
    -1.7405402845296418,
    3.209985285545562,
    3.2099852865061274,
    6.769034704806221,
    6.7690347578327685,
    15.913115285696497,
    15.913115373470964,
    16.913962103713022,
    16.913963377988207,
    18.47455691264292,
    18.474559284680115
   ],
   [
    -1.7393825408417012,
    -1.7393825395602243,
    3.199299682037698,
    3.1992996829764824,
    6.788812906836117,
    6.788812966753852,
    15.881617841360752,
    15.881618072461187,
    16.865353078925214,
    16.865353493504166,
    18.507252829616693,
    18.507253906022996
   ],
   [
    -1.7374633508031971,
    -1.7374633495088423,
    3.18180659044468,
    3.181806591344352,
    6.821467718479323,
    6.821467795970665,
    15.826575744401845,
    15.82657701964409,
    16.798971713098737,
    16.798981672335152,
    18.542095395987864,
    18.542098809896263
   ],
   [
    -1.7347992763306672,
    -1.7347992750413324,
    3.1579530187166425,
    3.157953019522416,
    6.866562621041192,
    6.866562717150539,
    15.745514378780848,
    15.745514552132297,
    16.72860540654678,
    16.72860741643704,
    18.56960236247301,
    18.569612962284367
   ],
   [
    -1.7314127350646387,
    -1.7314127337460516,
    3.1283163349048135,
    3.1283163356558705,
    6.923532926470994,
    6.923533090814592,
    15.637423829592816,
    15.637424387957685,
    16.664387424447973,
    16.664389178016915,
    18.589940080547063,
    18.589943287092964
   ],
   [
    -1.7273325347882815,
    -1.7273325334365655,
    3.0935684275534365,
    3.0935684282468037,
    6.9917256250442,
    6.991726306454894,
    15.503878228604524,
    15.50387842582882,
    16.611257888926218,
    16.611258906929535,
    18.605938619253884,
    18.605939293868563
   ],
   [
    -1.7225939264537529,
    -1.7225939250656945,
    3.054436633775759,
    3.0544366344155645,
    7.070435567381815,
    7.070435711096077,
    15.348649548266211,
    15.348649679590112,
    16.569903115653656,
    16.569904438791287,
    18.619766327926996,
    18.61976856012182
   ],
   [
    -1.7172385365242548,
    -1.7172385350962482,
    3.0116701243738877,
    3.011670124962312,
    7.158938132410818,
    7.158938135629404,
    15.176347158298396,
    15.176347819004498,
    16.538750343266955,
    16.538751763325386,
    18.63266709169337,
    18.63267177170296
   ],
   [
    -1.7113141746945701,
    -1.71131417322394,
    2.9660141155174435,
    2.9660141160626,
    7.256516888011328,
    7.256517185259678,
    14.991261029412012,
    14.991261544871351,
    16.515612820214557,
    16.515616415469292,
    18.645326716890345,
    18.645338442227192
   ],
   [
    -1.7048747955805048,
    -1.7048747940649305,
    2.9181893375891996,
    2.918189338101578,
    7.3624821837424,
    7.362482640437769,
    14.796870273784508,
    14.79687137909239,
    16.49849712211009,
    16.49849983114805,
    18.6580997377501,
    18.658100310315533
   ],
   [
    -1.6979802516163656,
    -1.6979802500535432,
    2.868879399233892,
    2.8688793997303095,
    7.476184144696705,
    7.476184197303411,
    14.595818643532093,
    14.595818697474895,
    16.485839438920426,
    16.485839749046704,
    18.671167821959465,
    18.671169001594894
   ],
   [
    -1.690696345098091,
    -1.690696343489484,
    2.8187219793365457,
    2.8187219798192302,
    7.597019308045703,
    7.5970194899857795,
    14.390067057924279,
    14.390067605008053,
    16.476480337527658,
    16.476481703281156,
    18.684594033362412,
    18.68460046934913
   ],
   [
    -1.6830935403118272,
    -1.683093538680576,
    2.768308309940945,
    2.76830831043947,
    7.7244325711148,
    7.724432758825115,
    14.181070819045887,
    14.18107099135357,
    16.46958344699608,
    16.4695837480028,
    18.69838584888131,
    18.698395155754692
   ],
   [
    -1.675249140471286,
    -1.6752491387913209,
    2.7181789935512475,
    2.7181789940548704,
    7.8579169423125785,
    7.857917004081338,
    13.969921250588186,
    13.969921563295038,
    16.464540560592955,
    16.46454168148954,
    18.712490186522757,
    18.71249119282266
   ],
   [
    -1.6672434092708912,
    -1.6672434074439457,
    2.6688292083336824,
    2.6688292089252967,
    7.997009586635463,
    7.9970096747980435,
    13.75745067681266,
    13.75745073416356,
    16.46089103058164,
    16.460896405065878,
    18.726828050322652,
    18.726831857738286
   ],
   [
    -1.6591610208703558,
    -1.659161018997575,
    2.6207102621937057,
    2.620710262794357,
    8.14128726608289,
    8.141287571773963,
    13.544318652280056,
    13.54431869141338,
    16.458318599439167,
    16.458319970187027,
    18.74130166290879,
    18.741302678544205
   ],
   [
    -1.651090111955283,
    -1.6510901100449644,
    2.5742316229859847,
    2.574231623609127,
    8.290358900268448,
    8.29035900886917,
    13.331054602702437,
    13.331054689943493,
    16.456567264923166,
    16.45656749410116,
    18.75578825848197,
    18.75579693245677
   ],
   [
    -1.6431211064602347,
    -1.6431211045042202,
    2.5297663362999443,
    2.529766336944659,
    8.443860006710048,
    8.443860212340383,
    13.118104725946607,
    13.11810523879091,
    16.455443921213178,
    16.45544418468261,
    18.770146972879594,
    18.7701490963352
   ],
   [
    -1.6353463956542738,
    -1.6353463935529446,
    2.4876510021825613,
    2.487651002888363,
    8.601441115268374,
    8.601441376423853,
    12.905858087118771,
    12.90585813992823,
    16.454794865598814,
    16.45479777200514,
    18.784222044870194,
    18.784227488053958
   ],
   [
    -1.6278574466109497,
    -1.627857444469332,
    2.44819281751892,
    2.448192818239546,
    8.762757366531156,
    8.762757627505014,
    12.694679560467105,
    12.694680487264508,
    16.454506314002384,
    16.45450841519643,
    18.797862544260845,
    18.79786326855414
   ],
   [
    -1.6207460067192676,
    -1.6207460045396065,
    2.4116671552710263,
    2.4116671560073764,
    8.927450214145352,
    8.927450385651785,
    12.484923687892902,
    12.484923967249046,
    16.45446979397129,
    16.45447142678063,
    18.810897890724615,
    18.810898770177925
   ],
   [
    -1.6141012623066955,
    -1.6141012600383904,
    2.378321725773314,
    2.3783217265557917,
    9.095123479171829,
    9.095124008864255,
    12.276983930154147,
    12.276984005887673,
    16.454616159134524,
    16.454616489718543,
    18.823156486805185,
    18.82315708374131
   ],
   [
    -1.6080079194715393,
    -1.6080079172488742,
    2.34837778500561,
    2.3483777857884287,
    9.26529651215344,
    9.265296616515185,
    12.07132677584145,
    12.071327126135422,
    16.454877978319026,
    16.454878218831656,
    18.83447269353692,
    18.834476096461803
   ],
   [
    -1.602546867480992,
    -1.6025468652242572,
    2.3220302373650545,
    2.3220302381644107,
    9.437328010344904,
    9.437328113748247,
    11.868579918267564,
    11.86858021603239,
    16.455201492903413,
    16.45520297907643,
    18.84467424927959,
    18.844677034694907
   ],
   [
    -1.5977911227432189,
    -1.597791120461937,
    2.2994475634052236,
    2.299447564214557,
    9.610249832073665,
    9.610250026613588,
    11.669695921376524,
    11.669697038070819,
    16.455543520051624,
    16.45554439003347,
    18.853609818103426,
    18.85361428535343
   ],
   [
    -1.593805524345729,
    -1.5938055220485783,
    2.280774405258235,
    2.280774406084562,
    9.782407648847283,
    9.7824077919038,
    11.476316566175834,
    11.47631705717057,
    16.45586816604519,
    16.45586841533695,
    18.861134986703952,
    18.86113577552724
   ],
   [
    -1.590645859564466,
    -1.5906458572773632,
    2.266127396734325,
    2.2661273975729905,
    9.950554389277894,
    9.950554485999122,
    11.291676901894256,
    11.291677080139062,
    16.45614788834958,
    16.456148491562256,
    18.86712640450732,
    18.867128420307
   ],
   [
    -1.5883562163282092,
    -1.5883562139605523,
    2.255599049021496,
    2.2555990498845,
    10.107316874835384,
    10.10731754773231,
    11.123140855566293,
    11.123140942304932,
    16.45636254592554,
    16.456364242621138,
    18.871482590361474,
    18.871484564201882
   ],
   [
    -1.5869690926847895,
    -1.5869690903099538,
    2.249255747671776,
    2.249255748538015,
    10.233839006807386,
    10.233839423245662,
    10.989558369713373,
    10.989558466783128,
    16.45649827099923,
    16.456498399971665,
    18.874127011172767,
    18.874127097528046
   ],
   [
    -1.5865044949728677,
    -1.586504492595592,
    2.247136896607747,
    2.2471368974750647,
    10.287492117414072,
    10.28749233437551,
    10.933551038442413,
    10.933551223402574,
    16.45654312154636,
    16.45654701876427,
    18.87501930163346,
    18.87501991478664
   ],
   [
    -1.623637893202667,
    -1.5497582625695214,
    2.2193458404157953,
    2.2770352104302938,
    10.232013546869654,
    10.310953050841484,
    10.93058687365253,
    10.970951578491702,
    16.385743829860353,
    16.522762441662838,
    18.80485248013866,
    18.94877539537664
   ],
   [
    -1.6595382379536132,
    -1.5150260670565985,
    2.1923510328986806,
    2.3103286067353723,
    10.13269231515214,
    10.325584225759247,
    10.974441273971754,
    11.019062695752877,
    16.312137555585682,
    16.58183626548275,
    18.74002500755135,
    19.025105540751838
   ],
   [
    -1.6942026160882098,
    -1.482310624024026,
    2.16616962267447,
    2.346948618647303,
    10.008303759281029,
    10.332630106899547,
    11.046420872650787,
    11.076614431234939,
    16.236020462977685,
    16.632057957031535,
    18.682412706253007,
    19.103780162199133
   ],
   [
    -1.7276282936576925,
    -1.451601686367805,
    2.140817723497661,
    2.3868042597794674,
    9.871481618444403,
    10.333631263849853,
    11.133971626624582,
    11.142038178868765,
    16.157644054026125,
    16.67152595200946,
    18.63406494514184,
    19.18447882242898
   ],
   [
    -1.7598126202873492,
    -1.422875730088183,
    2.116310673812649,
    2.429781952778761,
    9.728823738206387,
    10.330072358352073,
    11.213819798610526,
    11.230584577398568,
    16.077215149815707,
    16.698290324048877,
    18.59707908419604,
    19.26695974030757
   ],
   [
    -1.7907533168886143,
    -1.3960977039271898,
    2.092662490340333,
    2.4757449737647197,
    9.583734784856889,
    10.323206001256905,
    11.29067464426463,
    11.332952458967876,
    15.99491720240191,
    16.710576167270375,
    18.573401357211612,
    19.351005943081017
   ],
   [
    -1.820448110600072,
    -1.3712207901862732,
    2.0698873257343338,
    2.524534415511887,
    9.438094482323857,
    10.314019339983567,
    11.37158446845372,
    11.43930479098237,
    15.910905633712948,
    16.707071270841137,
    18.564489346893655,
    19.43643611283115
   ],
   [
    -1.848894326149091,
    -1.3481894523219595,
    2.047996940735678,
    2.575966159680665,
    9.293037526678434,
    10.303261195737814,
    11.45576428171897,
    11.548626660714117,
    15.825314706660361,
    16.68719210475384,
    18.571091178400593,
    19.523071202482004
   ],
   [
    -1.8760901309233577,
    -1.3269389637810436,
    2.0270036385472117,
    2.629832013038774,
    9.149317216038886,
    10.2914930703886,
    11.542615753812921,
    11.660297993948758,
    15.738266197170544,
    16.651186852736963,
    18.593107766477793,
    19.61077150086565
   ],
   [
    -1.902033554356283,
    -1.3073979936120899,
    2.0069185532689704,
    2.685898726076416,
    9.007485017708351,
    10.279135221384042,
    11.631679328240498,
    11.773916289856476,
    15.649868814321646,
    16.60006512952842,
    18.62966631267348,
    19.699387666152084
   ],
   [
    -1.9267227187803004,
    -1.2894892749307567,
    1.9877521650381456,
    2.7439080137197576,
    8.867983869632571,
    10.26650438059572,
    11.722594967678281,
    11.889206251203916,
    15.560223828782876,
    16.535360976227892,
    18.679383600500074,
    19.788767756719192
   ],
   [
    -1.9501558804713526,
    -1.2731328123578656,
    1.9695141543658994,
    2.8035720602211853,
    8.731200031500347,
    10.253840103211028,
    11.815076473570338,
    12.0059678414572,
    15.469425907758428,
    16.45885381592587,
    18.7406159690546,
    19.878810860876666
   ],
   [
    -1.9723313902547142,
    -1.2582455814681504,
    1.9522136454024774,
    2.8645757422777716,
    8.597495650626918,
    10.241328093470937,
    11.90888704110496,
    12.124048918545414,
    15.377568266768023,
    16.372335078533975,
    18.81168551996326,
    19.96938211872551
   ],
   [
    -1.9932476829507373,
    -1.2447431996039375,
    1.9358592992169161,
    2.926573207034942,
    8.46722852911512,
    10.229111906927923,
    12.003827187260452,
    12.243326579778124,
    15.2847424382174,
    16.27746607465508,
    18.891061114296473,
    20.060347202048394
   ],
   [
    -2.012903349094882,
    -1.2325416496573245,
    1.9204585933608267,
    2.9891845347411716,
    8.340766859198714,
    10.217304816646626,
    12.099719804410839,
    12.363696200574761,
    15.191041908268446,
    16.175704144106824,
    18.97739100432293,
    20.15157874527214
   ],
   [
    -2.031297031066071,
    -1.2215582443902124,
    1.9060190088671864,
    3.0519948349721244,
    8.218499961197404,
    10.205996989690423,
    12.19640193771777,
    12.4850638666769,
    15.096566645068153,
    16.068296349002463,
    19.06951917828717,
    20.2429188484513
   ],
   [
    -2.048427476399736,
    -1.2117125868367147,
    1.8925473595196345,
    3.1145498908841165,
    8.10084509796693,
    10.195260790639574,
    12.293718728557598,
    12.607338764069517,
    15.001422947939982,
    15.956289721264932,
    19.16650384836801,
    20.33425197540371
   ],
   [
    -2.064293538486167,
    -1.2029272146023657,
    1.8800496337698176,
    3.176354031082001,
    7.988256589773816,
    10.185155416626664,
    12.391510594940275,
    12.73042978010735,
    14.905732331782083,
    15.840560525905541,
    19.26756014749543,
    20.425369455630474
   ],
   [
    -2.0788941597842543,
    -1.195129019778277,
    1.8685315729302585,
    3.236867273528183,
    7.881229296591982,
    10.175727854574095,
    12.489608309893294,
    12.854236992631833,
    14.80963396690074,
    15.721847330671697,
    19.371958605788375,
    20.516114580266095
   ],
   [
    -2.092228930588475,
    -1.1882491674892226,
    1.8579975394914954,
    3.295506212764912,
    7.780298939000248,
    10.167017560132832,
    12.587820600452746,
    12.978646699216815,
    14.71329599257445,
    15.600789594180675,
    19.479187731156028,
    20.6062262376816
   ],
   [
    -2.1042958355283607,
    -1.1822230075175604,
    1.8484537549656006,
    3.351643999324699,
    7.686050394797128,
    10.15905834775944,
    12.685913003360328,
    13.10352377345474,
    14.61693463301705,
    15.477952649921276,
    19.588666155911124,
    20.695451462250848
   ],
   [
    -2.1150944609725784,
    -1.1769919512804008,
    1.8399036571915868,
    3.4046134695239854,
    7.599107074150444,
    10.151876734449191,
    12.783589783794934,
    13.228688458944763,
    14.520833146285899,
    15.353856621144136,
    19.699970404151248,
    20.783435323474844
   ],
   [
    -2.1246245019495826,
    -1.1725034123397873,
    1.832350777165556,
    3.4537156101842688,
    7.520128418061082,
    10.145493849230972,
    12.880443732588029,
    13.353894241420877,
    14.425387893372177,
    15.229037592906284,
    19.81258284576431,
    20.869712684247236
   ],
   [
    -2.1328850712754366,
    -1.1687095363179052,
    1.8257985328285355,
    3.498233906541395,
    7.449794674793407,
    10.139929280402365,
    12.975880455960878,
    13.47877554030711,
    14.331184176378109,
    15.104084824873016,
    19.92595375280979,
    20.953649088836826
   ],
   [
    -2.1398757105444783,
    -1.165569668723657,
    1.8202496446804055,
    3.5374497175824184,
    7.388789450105769,
    10.13519748767378,
    13.068975121860936,
    13.602737385285955,
    14.23914128772255,
    14.979782737203378,
    20.039391585398576,
    21.034318718193774
   ],
   [
    -2.1455959411556806,
    -1.1630486343365811,
    1.8157064664285048,
    3.5706721344315127,
    7.337778944547315,
    10.131310696466445,
    13.158189207411963,
    13.724719030119239,
    14.150793194038478,
    14.857337256276416,
    20.151896275347173,
    21.034217133322603
   ],
   [
    -2.15004546239518,
    -1.1611178424596065,
    1.8121708707585125,
    3.597265897167739,
    7.297374232419292,
    10.128278134027125,
    13.240807298344926,
    13.84259038391799,
    14.068851307982179,
    14.738993889242737,
    20.261742386022746,
    20.96021432135272
   ],
   [
    -2.153223872334546,
    -1.1597546854997465,
    1.8096444110182992,
    3.616687286645809,
    7.2681003641584265,
    10.126107164224283,
    13.311865978292126,
    13.951459276098142,
    13.998276386305267,
    14.629728162432993,
    20.365156482537348,
    20.88080116268679
   ],
   [
    -2.1551308743751503,
    -1.1589431649561317,
    1.808128319789037,
    3.6285175281340663,
    7.250364631753523,
    10.124803221326859,
    13.36270100254627,
    13.94773412749273,
    14.038718436259476,
    14.542209800076844,
    20.45188948429631,
    20.807744186859768
   ],
   [
    -2.1557665906081316,
    -1.1586737314575477,
    1.8076228192921233,
    3.6324910980394147,
    7.244423534260237,
    10.124367397656458,
    13.381741007811723,
    13.928791809813703,
    14.07560414053686,
    14.505231874096504,
    20.491448555422526,
    20.77273841099407
   ],
   [
    -2.2744396613453643,
    -1.0368377241310074,
    1.7379544429944824,
    3.7171235796161466,
    7.34183608386741,
    10.626668151868005,
    13.08207798557282,
    13.616915858933064,
    13.83402324357155,
    14.244296319305477,
    20.612865830091124,
    21.019183271086668
   ],
   [
    -2.4096961705920967,
    -0.9035772507874651,
    1.7000995568755888,
    3.808381364556134,
    7.446781680868161,
    11.135291447074842,
    12.78904493373217,
    13.320929958520138,
    13.596853222545215,
    13.993478892551357,
    20.55393094869176,
    21.212511336909753
   ],
   [
    -2.559678520039934,
    -0.7589447039800967,
    1.6932587425336405,
    3.905812855519247,
    7.55863387369007,
    11.636469363207977,
    12.50344970105211,
    13.052880817110141,
    13.365719744835634,
    13.753901871754625,
    20.338326374937317,
    20.925506368305395
   ],
   [
    -2.7219212211309216,
    -0.6030005339881317,
    1.7157384955063246,
    4.008896944985493,
    7.676628795088913,
    12.07079504240914,
    12.225919338892274,
    12.870276645965028,
    13.142099675963074,
    13.526609085515846,
    20.074871821392122,
    20.645347265946757
   ],
   [
    -2.893659350130022,
    -0.4358100276239258,
    1.7653328127422319,
    4.1170431516220605,
    7.7998368820432935,
    11.956950259540324,
    12.195440160518222,
    12.927417379257186,
    13.013662161461681,
    13.312609049199475,
    19.80306699903127,
    20.376457020887297
   ],
   [
    -3.072101774321241,
    -0.2574466043662261,
    1.8396384542728779,
    4.229580630019462,
    7.9271195026254,
    11.696942091636886,
    12.02558141266854,
    12.723087313986293,
    13.112895643338465,
    13.464862226488222,
    19.534051885298503,
    20.122244400037122
   ],
   [
    -3.2546199260383317,
    -0.06799513524390298,
    1.9362749546616487,
    4.345753010944809,
    8.05708276931352,
    11.446218977970734,
    11.795742224378548,
    12.53058501608513,
    12.928469753507834,
    13.985126447676569,
    19.271429859700675,
    19.88667978258759
   ],
   [
    -3.4388516663369355,
    0.13245233683843216,
    2.053015187801478,
    4.4647165909203235,
    8.188028990499971,
    11.205050528955871,
    11.55858366406572,
    12.351495117851938,
    12.760351717890872,
    14.515471952037215,
    19.015764612283697,
    19.675251574911147
   ],
   [
    -3.6227409905686256,
    0.34378855948716025,
    2.18783270613588,
    4.5855366532461055,
    8.317896829837103,
    10.973662555767508,
    11.325097560678415,
    12.187546387657068,
    12.609590095056522,
    15.034988400978461,
    18.76434213903607,
    19.496497077259214
   ],
   [
    -3.804537234519461,
    0.5658936277580405,
    2.3389073349851195,
    4.7071913141182815,
    8.444227390574003,
    10.75224464026925,
    11.098725469038772,
    12.040615600565118,
    12.477261282375721,
    15.524331308354029,
    18.504103557996288,
    19.032478329545384
   ],
   [
    -3.982764658710137,
    0.7986304781867148,
    2.5046030444950094,
    4.8285791208316775,
    8.564155574476196,
    10.540958793909827,
    10.88084832091596,
    11.912672057368496,
    12.364461595584189,
    15.957278677876406,
    18.176069940216188,
    18.558215415431032
   ],
   [
    -4.156192397992817,
    1.0418395290189177,
    2.6834263356051644,
    4.9485344643922655,
    8.674487847619368,
    10.33994177791828,
    10.672095792014101,
    11.80562459214282,
    12.272292561173069,
    16.299340107899088,
    17.70295199166779,
    18.250760806014373
   ],
   [
    -4.3237945469518815,
    1.295336305781207,
    2.873987603190243,
    5.065851900048958,
    8.771902931491582,
    10.149314156999079,
    10.472767727760488,
    11.720956084512393,
    12.201826179281682,
    16.51843006029171,
    17.16684798281353,
    18.03148743159199
   ],
   [
    -4.484717542135721,
    1.5589019674577371,
    3.0749544339979114,
    5.179318875808112,
    8.853318502469685,
    9.969175547588867,
    10.282986450592942,
    11.659149786575524,
    12.154074043419163,
    16.606239951241943,
    16.626074661759695,
    17.845649862611445
   ],
   [
    -4.6382511705216585,
    1.8322773078370183,
    3.285007962809412,
    5.2877600041962065,
    8.91638867712531,
    9.799616079084844,
    10.10276849114592,
    11.61883048554815,
    12.129925625327365,
    16.097136931210205,
    16.583658678208078,
    17.681054642186517
   ],
   [
    -4.783799858979347,
    2.1151456007526073,
    3.502795384300945,
    5.390085930704787,
    8.960005705262425,
    9.640715431580338,
    9.932057480221752,
    11.595702558639932,
    12.130081115398642,
    15.588685870167359,
    16.481632463264233,
    17.534746813436616
   ],
   [
    -4.920869166096487,
    2.407119419862629,
    3.726884428851493,
    5.485346282448539,
    8.98456897269359,
    9.49253642253899,
    9.770739433908151,
    11.581390228986338,
    12.154980927390634,
    15.109355222571843,
    16.32504843146957,
    17.40611703474035
   ],
   [
    -5.049039555514829,
    2.707712597042122,
    3.9557106025185984,
    5.57277696256124,
    8.991907190600735,
    9.355135967018574,
    9.618655986251216,
    11.562368452031421,
    12.204723788002152,
    14.670492482256263,
    16.130210498745548,
    17.295374663720025
   ],
   [
    -5.167963123453679,
    3.016300442723172,
    4.1875198364604485,
    5.65184035684019,
    8.984844739699453,
    9.228570306507281,
    9.4756137056355,
    11.519402297869002,
    12.278975861132247,
    14.287600990113972,
    15.907863829220707,
    17.2030646200251
   ],
   [
    -5.277343099017603,
    3.3320672945764316,
    4.42030116365978,
    5.722245830435525,
    8.966639459801101,
    9.112881848382152,
    9.341406772124605,
    11.429401239363893,
    12.37688448085482,
    13.979286187253233,
    15.66633571547916,
    17.129852961799877
   ],
   [
    -5.376932385891262,
    3.6539158493949864,
    4.651710273004449,
    5.7839493281592995,
    8.94047503015281,
    9.00810779284339,
    9.21584051415624,
    11.27276270312665,
    12.49697646581732,
    13.760581062541172,
    15.413397923742808,
    17.076356019837178
   ],
   [
    -5.466521505886079,
    3.9803305466582772,
    4.878977600117938,
    5.837132162850012,
    8.909106292444223,
    8.914285940268911,
    9.09878518034139,
    11.04452572988686,
    12.63702948857719,
    13.632392528473366,
    15.157013915713717,
    17.042905787434783
   ],
   [
    -5.545935815214929,
    4.309149151331109,
    5.09880279113359,
    5.882161245831992,
    8.831433082577048,
    8.874631855680729,
    8.990252348423676,
    10.757912246051369,
    12.793891405965134,
    13.578546118717448,
    14.905355761547304,
    17.029261382105172
   ],
   [
    -5.61502953376451,
    4.637183810026539,
    5.3072407882491515,
    5.919534466607569,
    8.759587252333668,
    8.838295843181399,
    8.89052104988502,
    10.435973989954483,
    12.963190454093223,
    13.574912394306022,
    14.666567459934956,
    17.034225665489828
   ],
   [
    -5.673682048224581,
    4.959566003125013,
    5.499599468190403,
    5.949825225831721,
    8.698756376862194,
    8.8001772412514,
    8.800298873736804,
    10.102824421181126,
    13.138918593111317,
    13.599362644313086,
    14.448470024857281,
    17.055190605067658
   ],
   [
    -5.721797035512666,
    5.268612830647231,
    5.67038318584734,
    5.973621512837066,
    8.648966373823464,
    8.720908791605044,
    8.758608855613735,
    9.781875172435381,
    13.312814633074412,
    13.63546035292403,
    14.258361207034183,
    17.087798298603655
   ],
   [
    -5.7592961500168585,
    5.551944823200072,
    5.813382998927553,
    5.991476823099062,
    8.610230915086312,
    8.654420164539767,
    8.709570435246242,
    9.498802669861549,
    13.473691689686692,
    13.672135951480456,
    14.102784888040583,
    17.12578367678974
   ],
   [
    -5.786121131047804,
    5.789875788901387,
    5.922044022495352,
    6.003865397562611,
    8.582550831876688,
    8.603590815318514,
    8.649262101286737,
    9.28293887048211,
    13.607154758806354,
    13.702356300674657,
    13.987300911452355,
    17.16147937643108
   ],
   [
    -5.802231898137285,
    5.954005300202795,
    5.990257642866889,
    6.011147297237932,
    8.565940022973258,
    8.571437640446282,
    8.588123098903461,
    9.155762704439562,
    13.696856944987566,
    13.72193195576834,
    13.916191360039873,
    17.187005648331084
   ],
   [
    -5.807605028429658,
    6.013548986400459,
    6.013548988844059,
    6.013548988844102,
    8.560402744745303,
    8.560403340011362,
    8.560403513627442,
    9.115680263989397,
    13.728680030290553,
    13.728680269492292,
    13.892176458800394,
    17.19628317814253
   ],
   [
    -5.804022847097151,
    5.9689462227766255,
    6.007305564374064,
    6.007305564374081,
    8.569507006325768,
    8.569508850388395,
    8.571961322423176,
    9.142427401713505,
    13.715752140915688,
    13.715752287185573,
    13.908203143486745,
    17.180924403063138
   ],
   [
    -5.7932806438620785,
    5.842769947165371,
    5.98891646264708,
    5.988916462647163,
    8.593882556062612,
    8.596374423668568,
    8.596374555450046,
    9.228012936972451,
    13.678381332635482,
    13.678383046597974,
    13.955843815800948,
    17.136389633333515
   ],
   [
    -5.775391600411982,
    5.6527116527924575,
    5.959342565774272,
    5.959342565774499,
    8.604191036287968,
    8.63972725809621,
    8.63972892174822,
    9.377388451298561,
    13.62042178478853,
    13.620424284908326,
    14.03377620005216,
    17.066967949275284
   ],
   [
    -5.750375685699828,
    5.41749042451515,
    5.920003501063977,
    5.920003501064016,
    8.593813100480775,
    8.69761067294433,
    8.697610815152508,
    9.581925786808984,
    13.547265215989857,
    13.547266461767094,
    14.139728063362316,
    16.97892006444734
   ],
   [
    -5.718264150882604,
    5.1520290216831315,
    5.87257311838394,
    5.8725731183839915,
    8.565159791624604,
    8.767580726504947,
    8.767582232222635,
    9.825589443451083,
    13.464878920337854,
    13.464879237130845,
    14.270299836341106,
    16.879772669970254
   ],
   [
    -5.679098334372592,
    4.86689166008542,
    5.818789709787856,
    5.818789709787915,
    8.523054161348753,
    8.846877869271596,
    8.846878124424785,
    10.094444482999474,
    13.379143737944634,
    13.379144845896736,
    14.420568635218725,
    16.778083515642372
   ],
   [
    -5.632929899806269,
    4.569285017771453,
    5.76031806069098,
    5.760318060690999,
    8.471460091900127,
    8.932555845828386,
    8.93255668697775,
    10.37885270368519,
    13.295529770878472,
    13.295531023430833,
    14.583303115755724,
    16.683944645116053
   ],
   [
    -5.579823823532344,
    4.2641431114328645,
    5.698666421547101,
    5.698666421547163,
    8.413300351654884,
    9.021561063116922,
    9.021561245591519,
    10.67249432445352,
    13.21902468062609,
    13.219026367237285,
    14.747656626390032,
    16.61025050367193
   ],
   [
    -5.519859459142416,
    3.9549220142600467,
    5.63514912738971,
    5.635149127389742,
    8.35077124361578,
    9.110792781985454,
    9.110793383465206,
    10.971199152583068,
    13.15416284709122,
    13.154163275223956,
    14.897745095461978,
    16.57419981002115
   ],
   [
    -5.453133293932604,
    3.6441206666412427,
    5.570882466582343,
    5.5708824665823915,
    8.28558169169857,
    9.197169416226233,
    9.197169655744485,
    11.272134572450634,
    13.105077531809522,
    13.105078193853156,
    15.013498105695335,
    16.59658514698559
   ],
   [
    -5.379761514276609,
    3.3336133537197816,
    5.50679747276861,
    5.506797472768647,
    8.219097562424016,
    9.277729020986149,
    9.277729852745024,
    11.573273734834187,
    13.075494745643716,
    13.075495031769885,
    15.078165675709604,
    16.69443546855725
   ],
   [
    -5.299886257686932,
    3.024858346113466,
    5.443660975958192,
    5.443660975958282,
    8.152425323328265,
    9.349784214153281,
    9.349784638671496,
    11.873013041525004,
    13.06866121056777,
    13.068662067153104,
    15.089428972636691,
    16.870048366652718
   ],
   [
    -5.213678137285259,
    2.719040439118152,
    5.382099530544899,
    5.382099530544938,
    8.086469373272443,
    9.411120012677982,
    9.411120528976452,
    12.16984624338065,
    13.087199964374747,
    13.087200734714548,
    15.059787858860183,
    17.110763345972174
   ],
   [
    -5.121345067053622,
    2.417161583045068,
    5.322621498275949,
    5.322621498276065,
    8.021971663053412,
    9.460199844472651,
    9.46020078735725,
    12.461999642809758,
    13.13294825389011,
    13.132949739809742,
    15.006398091249707,
    17.399310776216957
   ],
   [
    -5.02314194961915,
    2.1201087793846547,
    5.265637035166562,
    5.265637035166639,
    7.959541989631994,
    9.496314758683162,
    9.496314973243441,
    12.746921486022776,
    13.20682838854828,
    13.206829265246398,
    14.944309140189297,
    17.720868464071486
   ],
   [
    -4.919381874994853,
    1.8287137657388124,
    5.211475708026307,
    5.211475708026331,
    7.899680423873781,
    9.51963034354095,
    9.519630432712095,
    13.02043411475255,
    13.308828874201403,
    13.308829656945246,
    14.88615159614094,
    18.063872334627753
   ],
   [
    -4.810455004358993,
    1.543785817326019,
    5.160400774885515,
    5.16040077488565,
    7.842795587230664,
    9.531094370578874,
    9.531094902744089,
    13.275309891808172,
    13.43809996040749,
    13.43810011837764,
    14.844592651721046,
    18.41839825662667
   ],
   [
    -4.6968469636641235,
    1.26616270713224,
    5.112621745981487,
    5.112621745981524,
    7.789223961002731,
    9.532245539967093,
    9.532245648621798,
    13.499334903819749,
    13.593151456740406,
    13.59315177752908,
    14.835358554249575,
    18.774037591466758
   ],
   [
    -4.5791799194527,
    0.9967562141194795,
    5.068303381311844,
    5.068303381311884,
    7.739239075330667,
    9.524974408731698,
    9.524975904968757,
    13.675161548376513,
    13.772096918123697,
    13.772098021994225,
    14.87807159376436,
    19.11731559720874
   ],
   [
    -4.4582415407761085,
    0.7366013077686855,
    5.027574877574321,
    5.027574877574381,
    7.693064227094134,
    9.511301679967362,
    9.511301775101069,
    13.7883863005467,
    13.972863802549503,
    13.972864276628254,
    14.98858826454007,
    19.428246697287605
   ],
   [
    -4.335051702340591,
    0.48692512808005706,
    4.990536205085255,
    4.990536205085275,
    7.650880119370008,
    9.493203702013956,
    9.493204459793796,
    13.841542333181934,
    14.193372350637757,
    14.193372959470533,
    15.165201413478226,
    19.676821621744878
   ],
   [
    -4.21093862065177,
    0.24923081403465774,
    4.957263903601043,
    4.957263903601101,
    7.61283299700552,
    9.472501701606038,
    9.472502231175232,
    13.852602352316081,
    14.43161235940222,
    14.43161283306393,
    15.390221171537249,
    19.80398244553985
   ],
   [
    -4.0876450226332635,
    0.025407885586324997,
    4.927814911734371,
    4.927814911734377,
    7.579041179445995,
    9.450801096304303,
    9.450802670822663,
    13.840334722950235,
    14.685681597368543,
    14.685681789411522,
    15.644574834170172,
    19.443573932127396
   ],
   [
    -3.9674571080649192,
    -0.18213227650980301,
    4.902233310059713,
    4.902233310059752,
    7.549597263062955,
    9.42947391006603,
    9.429474619519253,
    13.817450243702348,
    14.953731820163977,
    14.953732384177057,
    15.914495261081584,
    19.077206453196325
   ],
   [
    -3.85336346438228,
    -0.37030244061495476,
    4.880549414671348,
    4.8805494146714885,
    7.524575048804962,
    9.409658291490885,
    9.409658841910957,
    13.791423460679075,
    15.233835389219331,
    15.233835845048997,
    16.19031657753852,
    18.710784894979493
   ],
   [
    -3.749183161063612,
    -0.5351973639928724,
    4.862785129168826,
    4.862785129168927,
    7.5040327420938695,
    9.392275416983143,
    9.392276492557786,
    13.766562303438516,
    15.523647346860306,
    15.523649146439727,
    16.46357183661628,
    18.34878617098471
   ],
   [
    -3.659603971451566,
    -0.6720671878819034,
    4.848955920716331,
    4.848955920716367,
    7.48801393456421,
    9.378046609763768,
    9.378047365797096,
    13.74539241957175,
    15.819503968203625,
    15.819504890898111,
    16.72377232780966,
    17.99603137541267
   ],
   [
    -3.5899399880474507,
    -0.7755445099103783,
    4.839071890682282,
    4.839071890682294,
    7.476550642332116,
    9.367511287204746,
    9.367511556791051,
    13.729420348297195,
    16.113408643133344,
    16.113408944916696,
    16.953874435419962,
    17.66116202505172
   ],
   [
    -3.545437714106322,
    -0.8403484860383847,
    4.833139386035248,
    4.833139386035259,
    7.469664648624042,
    9.361044007366337,
    9.361044486445119,
    13.719528643216618,
    16.37966997890943,
    16.379670217679006,
    17.123478227525883,
    17.37021074808598
   ],
   [
    -3.530098181517804,
    -0.8624576116547789,
    4.831161472716984,
    4.831161472717056,
    7.4673676787391665,
    9.358863845629397,
    9.358863940717141,
    13.716183512828946,
    16.514374192639952,
    16.514374381524384,
    17.188540207838123,
    17.22725985453182
   ]
  ],
  "scf_eigenvalues_ev": [
   [
    -5.807862666709437,
    6.013238180595691,
    6.013238183091831,
    6.013238184722076,
    8.560238036066758,
    8.560238188454845,
    8.560238314867304,
    9.11533196012202,
    13.728534562038018,
    13.72853787833967,
    13.89167022839732,
    17.196118170498465
   ],
   [
    -5.607497726867091,
    4.41712809291036,
    5.729507653751506,
    5.729507657474158,
    8.4428101696957,
    8.9766566679247,
    8.97665685223053,
    10.52448800306346,
    13.255947497570036,
    13.255948350940516,
    14.665666544233243,
    16.643330383051275
   ],
   [
    -5.023402275411912,
    2.119839757944646,
    5.265356187543854,
    5.265356190133544,
    7.9592686234634495,
    9.496135108263115,
    9.496135163467638,
    12.746568754591527,
    13.20666550849669,
    13.206668128798958,
    14.943937880438407,
    17.720471789850226
   ],
   [
    -4.149325798927962,
    0.13519062131732448,
    4.9417829292971645,
    4.941782930569436,
    7.595112576752456,
    9.461519972247315,
    9.46152009460272,
    13.84809657543165,
    14.556598182157998,
    14.556599370756109,
    15.514312392111384,
    19.6247801943256
   ],
   [
    -3.5303689317860028,
    -0.8627087241451213,
    4.830887291984331,
    4.830887292201324,
    7.467077324351662,
    9.358704311714595,
    9.358704758217407,
    13.715830614646162,
    16.51418338587709,
    16.51419446401821,
    17.188069848013573,
    17.22704985060954
   ],
   [
    -5.539948335766926,
    4.655055765164562,
    5.224005168323579,
    5.224005170466564,
    8.020896924422807,
    9.677640396130345,
    9.677640808959751,
    10.209507047562129,
    12.50106849092818,
    14.026861861717762,
    14.959696100205926,
    17.661761373088858
   ],
   [
    -5.080116521477711,
    2.8002054532880085,
    4.7206039713701236,
    4.783781401088884,
    8.152170929216874,
    9.623684391231576,
    10.434265120584715,
    10.75159002727144,
    13.362716089421175,
    14.187767086089243,
    15.946715973669601,
    17.51015527048566
   ],
   [
    -4.281964371675777,
    0.7779637661536514,
    4.19954615634132,
    4.455164082560375,
    8.234713062297633,
    9.596577548835306,
    10.450379378136606,
    11.452043195923228,
    15.286881110207595,
    15.290676516347972,
    15.794452893065992,
    19.27365224947557
   ],
   [
    -3.4434265926609533,
    -0.6522887399803686,
    3.762157462336119,
    4.477060722360734,
    8.168177933060186,
    9.496878684943669,
    10.103038634400463,
    13.313328947588378,
    14.957726815664763,
    16.43346361026381,
    17.41092324469392,
    17.547634868528164
   ],
   [
    -3.6805710166521344,
    -0.2911494685453882,
    3.586985322770309,
    4.766707160216501,
    8.315735027828573,
    9.618079409291402,
    9.87241690024789,
    13.832552078923408,
    14.076444167628525,
    15.146947665131204,
    17.088865065211053,
    18.285034489570133
   ],
   [
    -4.581815515491127,
    1.424281153230846,
    3.7416416280704845,
    5.248866375171835,
    8.656962767130624,
    9.666589308861928,
    9.846509893992673,
    12.215760383771029,
    12.496679941159401,
    15.754223714873849,
    15.966794654088279,
    18.30930617601002
   ],
   [
    -5.27760243336414,
    3.3317807333217115,
    4.420047023559458,
    5.721945297801651,
    8.966420320670052,
    9.11271503342192,
    9.34112932659806,
    11.429112684936214,
    12.376731141882777,
    13.979084883140015,
    15.665896443346606,
    17.12956565647185
   ],
   [
    -4.745892604631635,
    2.4865088559849418,
    4.160064581884044,
    4.1600645835493095,
    7.159225420537515,
    9.145492231460315,
    11.696364572049418,
    11.696364599055302,
    13.864397885104438,
    14.920065334467086,
    17.30940107171244,
    18.925297214728893
   ],
   [
    -4.04972005999298,
    1.0895672894265178,
    3.3934770672040684,
    3.846575579573186,
    7.379905936735746,
    8.913857500984282,
    11.913792322516157,
    12.215044820349865,
    15.941326147689784,
    15.964587088733165,
    17.553826020611435,
    19.08813471134598
   ],
   [
    -3.1452198687210218,
    -0.3184168328555189,
    2.545125587032694,
    3.8484489901723333,
    7.5512408229044645,
    10.444528990114414,
    11.649341347726129,
    11.886185738912523,
    16.08844070808155,
    16.475531990240277,
    18.059971727597414,
    18.520420165852656
   ],
   [
    -2.9481667673991496,
    -0.5682433631611703,
    2.097676192146472,
    4.159992795546386,
    7.864567535079057,
    11.412642339320028,
    11.449950387979229,
    12.890520539368293,
    13.892790844773904,
    13.9669475942789,
    18.49590735838317,
    20.684494018534
   ],
   [
    -3.8048030876359995,
    0.5656147998751254,
    2.3386722878389086,
    4.706924214552005,
    8.444009416743869,
    10.752070776290223,
    11.098392560849108,
    12.04034449082105,
    12.477078129390183,
    15.524060613122389,
    18.503770034792623,
    19.032223837756042
   ],
   [
    -3.457982683185165,
    0.2924816914291911,
    3.4551175450719898,
    3.455117545464161,
    6.659788671602701,
    7.587226897099249,
    13.941883170518095,
    13.94188331057489,
    16.40215694485822,
    16.473161028384904,
    18.885999813604638,
    18.886000117543176
   ],
   [
    -2.5790357745746224,
    -0.7738873147908737,
    2.6495742328133924,
    3.3797973374639914,
    6.941176457964447,
    7.995931643078636,
    14.179516150123684,
    14.232340080051259,
    16.61995073167655,
    16.733861088182923,
    18.230034403007846,
    18.629340226938446
   ],
   [
    -2.156043262638889,
    -1.1589491427335685,
    1.807396311319917,
    3.6322474602064037,
    7.2441896234318355,
    10.124109306560241,
    13.381548539929693,
    13.928472268843864,
    14.075338086966772,
    14.505015741571137,
    20.49092334071744,
    20.77250222099894
   ],
   [
    -1.7412016298829744,
    -1.741201628402472,
    3.2133427592174297,
    3.2133427601619364,
    6.762171516566054,
    6.762171577543059,
    15.923086270130119,
    15.923091412362382,
    16.931688609250255,
    16.931688738337023,
    18.460669116805644,
    18.460669377138206
   ],
   [
    -4.503688532115455,
    1.7368906836485405,
    3.356068575848379,
    4.6089142992459005,
    8.451381434348454,
    9.826805641257868,
    10.21886231362159,
    11.448914237617977,
    13.723867255341586,
    16.11041147716799,
    16.969732650295853,
    18.04815775711123
   ],
   [
    -3.634615118853716,
    0.2173879347774225,
    2.7514900569205514,
    4.12107481500607,
    8.872727044649935,
    9.538329397617586,
    10.986228511674488,
    11.888497742249426,
    14.941508708765081,
    15.632286637006894,
    17.918540688217465,
    18.748122298400713
   ],
   [
    -3.0007564983069845,
    -0.7018588906046821,
    2.6199040199735855,
    3.8979123441993075,
    9.028684055136095,
    9.15929436192189,
    11.854176352091708,
    13.081936163977597,
    13.310284791467245,
    16.522054147319214,
    17.559915505891443,
    18.285946058492218
   ],
   [
    -3.264754486912538,
    0.07722843313038728,
    2.719935114577002,
    3.3122000289006186,
    7.965469817575799,
    8.670297400820328,
    11.691932422237834,
    13.89372540790325,
    16.06373832588462,
    16.117009071441547,
    18.67871628112482,
    19.19458674310426
   ],
   [
    -2.411572351297595,
    -0.8710592669049129,
    2.0397488451894916,
    3.1161709772289683,
    8.405582317196563,
    10.282663745583456,
    11.217927606087395,
    13.35703556037119,
    14.317872416057247,
    16.966448381088295,
    18.077328928657483,
    20.198407745818155
   ],
   [
    -2.7550896352310077,
    -0.5132666398172127,
    1.877367856923136,
    3.48297811378668,
    8.874622706130122,
    10.5252936647254,
    11.174433157789741,
    12.972618304909641,
    13.77131611454558,
    15.156518627248245,
    19.936844230265685,
    20.148557493673337
   ],
   [
    -1.6675195862073726,
    -1.6675195845178798,
    2.6685967544922855,
    2.668596755783151,
    7.996765347367807,
    7.99676536572841,
    13.75720735694793,
    13.75720750388409,
    16.460618857298297,
    16.460619039247614,
    18.726574100489557,
    18.726584046418107
   ],
   [
    -1.5867828675211901,
    -1.5867828617804594,
    2.2469081538898465,
    2.246908154995177,
    10.287207675773208,
    10.287207724803306,
    10.933345806996616,
    10.933345925558593,
    16.45627075092265,
    16.456270775947846,
    18.87476975357131,
    18.874772434954842
   ]
  ],
  "scf_kpoint_weights": [
   0.00390625,
   0.03125,
   0.03125,
   0.03125,
   0.015625,
   0.0234375,
   0.09375,
   0.09375,
   0.09375,
   0.09375,
   0.09375,
   0.046875,
   0.0234375,
   0.09375,
   0.09375,
   0.09375,
   0.046875,
   0.0234375,
   0.09375,
   0.046875,
   0.01171875,
   0.09375,
   0.1875,
   0.09375,
   0.09375,
   0.1875,
   0.09375,
   0.046875,
   0.0234375
  ],
  "fermi_energy_ev": 6.336513428162388
 },
 "reference": {
  "band_eigenvalues_ev": [
   [
    -5.8076,
    6.0135,
    6.0135,
    6.0135,
    8.5604,
    8.5604,
    8.5604,
    9.1156,
    13.7286,
    13.7286,
    13.8922,
    17.1963
   ],
   [
    -5.8029,
    5.9784,
    5.9929,
    5.9929,
    8.5485,
    8.5869,
    8.5869,
    9.15,
    13.6891,
    13.7339,
    13.9136,
    17.2046
   ],
   [
    -5.7885,
    5.8778,
    5.9336,
    5.9336,
    8.5136,
    8.6638,
    8.6638,
    9.2481,
    13.5764,
    13.7499,
    13.977,
    17.2297
   ],
   [
    -5.7647,
    5.7228,
    5.8421,
    5.8421,
    8.4573,
    8.7847,
    8.7847,
    9.3968,
    13.4061,
    13.7764,
    14.0806,
    17.2713
   ],
   [
    -5.7313,
    5.5264,
    5.7262,
    5.7262,
    8.3825,
    8.9417,
    8.9417,
    9.5796,
    13.1982,
    13.8135,
    14.2216,
    17.3296
   ],
   [
    -5.6884,
    5.3002,
    5.5934,
    5.5934,
    8.2923,
    9.1271,
    9.1271,
    9.7789,
    12.9738,
    13.8613,
    14.3967,
    17.4043
   ],
   [
    -5.636,
    5.0528,
    5.4499,
    5.4499,
    8.19,
    9.3348,
    9.3348,
    9.9752,
    12.7558,
    13.9196,
    14.6023,
    17.4953
   ],
   [
    -5.5742,
    4.7906,
    5.3002,
    5.3002,
    8.079,
    9.5599,
    9.5599,
    10.1445,
    12.5711,
    13.9885,
    14.8348,
    17.6025
   ],
   [
    -5.5029,
    4.5178,
    5.1479,
    5.1479,
    7.9621,
    9.7988,
    9.7988,
    10.2566,
    12.4522,
    14.068,
    15.0911,
    17.7253
   ],
   [
    -5.4223,
    4.2377,
    4.9956,
    4.9956,
    7.8419,
    10.0489,
    10.0489,
    10.2819,
    12.4306,
    14.1581,
    15.368,
    17.8632
   ],
   [
    -5.3324,
    3.9522,
    4.8452,
    4.8452,
    7.7208,
    10.2105,
    10.3081,
    10.3081,
    12.5175,
    14.2588,
    15.6627,
    18.0156
   ],
   [
    -5.2333,
    3.6629,
    4.698,
    4.698,
    7.6007,
    10.0601,
    10.5749,
    10.5749,
    12.6964,
    14.37,
    15.9724,
    18.1812
   ],
   [
    -5.125,
    3.371,
    4.5551,
    4.5551,
    7.4833,
    9.8589,
    10.8479,
    10.8479,
    12.9398,
    14.4918,
    16.2947,
    18.3583
   ],
   [
    -5.0075,
    3.0772,
    4.4175,
    4.4175,
    7.3698,
    9.6302,
    11.1264,
    11.1264,
    13.2247,
    14.6241,
    16.627,
    18.5444
   ],
   [
    -4.8811,
    2.7823,
    4.2857,
    4.2857,
    7.2615,
    9.3893,
    11.4095,
    11.4095,
    13.5362,
    14.7669,
    16.9664,
    18.7354
   ],
   [
    -4.7457,
    2.4868,
    4.1603,
    4.1603,
    7.1594,
    9.1457,
    11.6966,
    11.6966,
    13.8647,
    14.9202,
    17.3099,
    18.9254
   ],
   [
    -4.6015,
    2.191,
    4.0417,
    4.0417,
    7.0644,
    8.9052,
    11.9872,
    11.9872,
    14.2041,
    15.0839,
    17.6539,
    19.1049
   ],
   [
    -4.4485,
    1.8955,
    3.9302,
    3.9302,
    6.977,
    8.6717,
    12.2811,
    12.2811,
    14.5505,
    15.2582,
    17.9939,
    19.2592
   ],
   [
    -4.287,
    1.6007,
    3.8261,
    3.8261,
    6.8981,
    8.4474,
    12.5778,
    12.5778,
    14.9008,
    15.4429,
    18.3244,
    19.3674
   ],
   [
    -4.117,
    1.3069,
    3.7298,
    3.7298,
    6.828,
    8.2342,
    12.8771,
    12.8771,
    15.2528,
    15.6379,
    18.6384,
    19.4054
   ],
   [
    -3.9388,
    1.0146,
    3.6412,
    3.6412,
    6.7674,
    8.0331,
    13.1789,
    13.1789,
    15.6046,
    15.8434,
    18.9269,
    19.3554
   ],
   [
    -3.7523,
    0.7241,
    3.5607,
    3.5607,
    6.7167,
    7.8448,
    13.4828,
    13.4828,
    15.9546,
    16.0592,
    19.179,
    19.2178
   ],
   [
    -3.5579,
    0.4359,
    3.4884,
    3.4884,
    6.6763,
    7.6698,
    13.7886,
    13.7886,
    16.2853,
    16.3016,
    19.0097,
    19.0097
   ],
   [
    -3.3557,
    0.1503,
    3.4243,
    3.4243,
    6.6465,
    7.5085,
    14.0959,
    14.0959,
    16.5218,
    16.6441,
    18.7532,
    18.7532
   ],
   [
    -3.1459,
    -0.1323,
    3.3686,
    3.3686,
    6.6277,
    7.3609,
    14.404,
    14.404,
    16.7684,
    16.9811,
    18.467,
    18.467
   ],
   [
    -2.9287,
    -0.4113,
    3.3214,
    3.3214,
    6.6202,
    7.2272,
    14.7119,
    14.7119,
    17.0253,
    17.3111,
    18.1647,
    18.1647
   ],
   [
    -2.7044,
    -0.6865,
    3.2826,
    3.2826,
    6.6243,
    7.1072,
    15.0171,
    15.0171,
    17.2923,
    17.6327,
    17.8565,
    17.8565
   ],
   [
    -2.4732,
    -0.9575,
    3.2524,
    3.2524,
    6.6403,
    7.0009,
    15.3151,
    15.3151,
    17.5524,
    17.5524,
    17.5694,
    17.9442
   ],
   [
    -2.2353,
    -1.2238,
    3.2308,
    3.2308,
    6.6685,
    6.9081,
    15.5944,
    15.5944,
    17.2669,
    17.2669,
    17.8566,
    18.2435
   ],
   [
    -1.9912,
    -1.4851,
    3.2179,
    3.2179,
    6.7091,
    6.8287,
    15.8235,
    15.8235,
    17.0332,
    17.0332,
    18.1537,
    18.5277
   ],
   [
    -1.741,
    -1.741,
    3.2135,
    3.2135,
    6.7624,
    6.7624,
    15.9233,
    15.9233,
    16.9319,
    16.9319,
    18.4608,
    18.4608
   ],
   [
    -1.7406,
    -1.7406,
    3.2099,
    3.2099,
    6.769,
    6.769,
    15.9131,
    15.9131,
    16.9139,
    16.9139,
    18.4745,
    18.4745
   ],
   [
    -1.7394,
    -1.7394,
    3.1993,
    3.1993,
    6.7888,
    6.7888,
    15.8816,
    15.8816,
    16.8653,
    16.8653,
    18.5072,
    18.5072
   ],
   [
    -1.7375,
    -1.7375,
    3.1818,
    3.1818,
    6.8215,
    6.8215,
    15.8265,
    15.8265,
    16.7989,
    16.7989,
    18.5421,
    18.5421
   ],
   [
    -1.7348,
    -1.7348,
    3.1579,
    3.1579,
    6.8666,
    6.8666,
    15.7455,
    15.7455,
    16.7286,
    16.7286,
    18.5696,
    18.5696
   ],
   [
    -1.7315,
    -1.7315,
    3.1283,
    3.1283,
    6.9235,
    6.9235,
    15.6374,
    15.6374,
    16.6643,
    16.6643,
    18.5899,
    18.5899
   ],
   [
    -1.7274,
    -1.7274,
    3.0935,
    3.0935,
    6.9917,
    6.9917,
    15.5038,
    15.5038,
    16.6112,
    16.6112,
    18.6059,
    18.6059
   ],
   [
    -1.7226,
    -1.7226,
    3.0544,
    3.0544,
    7.0704,
    7.0704,
    15.3486,
    15.3486,
    16.5699,
    16.5699,
    18.6197,
    18.6197
   ],
   [
    -1.7173,
    -1.7173,
    3.0116,
    3.0116,
    7.1589,
    7.1589,
    15.1763,
    15.1763,
    16.5387,
    16.5387,
    18.6326,
    18.6326
   ],
   [
    -1.7114,
    -1.7114,
    2.966,
    2.966,
    7.2565,
    7.2565,
    14.9912,
    14.9912,
    16.5156,
    16.5156,
    18.6453,
    18.6453
   ],
   [
    -1.7049,
    -1.7049,
    2.9182,
    2.9182,
    7.3625,
    7.3625,
    14.7968,
    14.7968,
    16.4985,
    16.4985,
    18.6581,
    18.6581
   ],
   [
    -1.698,
    -1.698,
    2.8688,
    2.8688,
    7.4762,
    7.4762,
    14.5958,
    14.5958,
    16.4858,
    16.4858,
    18.6711,
    18.6711
   ],
   [
    -1.6907,
    -1.6907,
    2.8187,
    2.8187,
    7.597,
    7.597,
    14.39,
    14.39,
    16.4764,
    16.4764,
    18.6846,
    18.6846
   ],
   [
    -1.6831,
    -1.6831,
    2.7683,
    2.7683,
    7.7244,
    7.7244,
    14.181,
    14.181,
    16.4695,
    16.4695,
    18.6983,
    18.6983
   ],
   [
    -1.6753,
    -1.6753,
    2.7181,
    2.7181,
    7.8579,
    7.8579,
    13.9699,
    13.9699,
    16.4645,
    16.4645,
    18.7124,
    18.7124
   ],
   [
    -1.6673,
    -1.6673,
    2.6688,
    2.6688,
    7.997,
    7.997,
    13.7574,
    13.7574,
    16.4608,
    16.4608,
    18.7268,
    18.7268
   ],
   [
    -1.6592,
    -1.6592,
    2.6207,
    2.6207,
    8.1413,
    8.1413,
    13.5443,
    13.5443,
    16.4583,
    16.4583,
    18.7413,
    18.7413
   ],
   [
    -1.6511,
    -1.6511,
    2.5742,
    2.5742,
    8.2903,
    8.2903,
    13.331,
    13.331,
    16.4565,
    16.4565,
    18.7557,
    18.7557
   ],
   [
    -1.6432,
    -1.6432,
    2.5297,
    2.5297,
    8.4438,
    8.4438,
    13.1181,
    13.1181,
    16.4554,
    16.4554,
    18.7701,
    18.7701
   ],
   [
    -1.6354,
    -1.6354,
    2.4876,
    2.4876,
    8.6014,
    8.6014,
    12.9058,
    12.9058,
    16.4547,
    16.4547,
    18.7842,
    18.7842
   ],
   [
    -1.6279,
    -1.6279,
    2.4482,
    2.4482,
    8.7627,
    8.7627,
    12.6946,
    12.6946,
    16.4545,
    16.4545,
    18.7978,
    18.7978
   ],
   [
    -1.6208,
    -1.6208,
    2.4116,
    2.4116,
    8.9274,
    8.9274,
    12.4849,
    12.4849,
    16.4544,
    16.4544,
    18.8109,
    18.8109
   ],
   [
    -1.6142,
    -1.6142,
    2.3783,
    2.3783,
    9.0951,
    9.0951,
    12.277,
    12.277,
    16.4546,
    16.4546,
    18.8231,
    18.8231
   ],
   [
    -1.6081,
    -1.6081,
    2.3483,
    2.3483,
    9.2653,
    9.2653,
    12.0713,
    12.0713,
    16.4548,
    16.4548,
    18.8344,
    18.8344
   ],
   [
    -1.6026,
    -1.6026,
    2.322,
    2.322,
    9.4373,
    9.4373,
    11.8685,
    11.8685,
    16.4552,
    16.4552,
    18.8446,
    18.8446
   ],
   [
    -1.5978,
    -1.5978,
    2.2994,
    2.2994,
    9.6102,
    9.6102,
    11.6697,
    11.6697,
    16.4555,
    16.4555,
    18.8536,
    18.8536
   ],
   [
    -1.5939,
    -1.5939,
    2.2807,
    2.2807,
    9.7824,
    9.7824,
    11.4763,
    11.4763,
    16.4558,
    16.4558,
    18.8611,
    18.8611
   ],
   [
    -1.5907,
    -1.5907,
    2.2661,
    2.2661,
    9.9505,
    9.9505,
    11.2916,
    11.2916,
    16.4561,
    16.4561,
    18.8671,
    18.8671
   ],
   [
    -1.5884,
    -1.5884,
    2.2556,
    2.2556,
    10.1073,
    10.1073,
    11.1231,
    11.1231,
    16.4563,
    16.4563,
    18.8714,
    18.8714
   ],
   [
    -1.587,
    -1.587,
    2.2492,
    2.2492,
    10.2338,
    10.2338,
    10.9895,
    10.9895,
    16.4565,
    16.4565,
    18.8741,
    18.8741
   ],
   [
    -1.5866,
    -1.5866,
    2.2471,
    2.2471,
    10.2875,
    10.2875,
    10.9335,
    10.9335,
    16.4565,
    16.4565,
    18.875,
    18.875
   ],
   [
    -1.6237,
    -1.5498,
    2.2193,
    2.277,
    10.232,
    10.3109,
    10.9305,
    10.9709,
    16.3857,
    16.5227,
    18.8048,
    18.9487
   ],
   [
    -1.6596,
    -1.5151,
    2.1923,
    2.3103,
    10.1327,
    10.3256,
    10.9744,
    11.019,
    16.3121,
    16.5818,
    18.74,
    19.0251
   ],
   [
    -1.6943,
    -1.4824,
    2.1661,
    2.3469,
    10.0083,
    10.3326,
    11.0464,
    11.0766,
    16.236,
    16.632,
    18.6824,
    19.1037
   ],
   [
    -1.7277,
    -1.4517,
    2.1408,
    2.3868,
    9.8715,
    10.3336,
    11.1339,
    11.142,
    16.1576,
    16.6715,
    18.634,
    19.1844
   ],
   [
    -1.7599,
    -1.4229,
    2.1163,
    2.4298,
    9.7288,
    10.3301,
    11.2138,
    11.2306,
    16.0772,
    16.6982,
    18.597,
    19.2669
   ],
   [
    -1.7908,
    -1.3961,
    2.0926,
    2.4757,
    9.5837,
    10.3232,
    11.2906,
    11.3329,
    15.9949,
    16.7105,
    18.5734,
    19.351
   ],
   [
    -1.8205,
    -1.3713,
    2.0699,
    2.5245,
    9.4381,
    10.314,
    11.3715,
    11.4393,
    15.9109,
    16.707,
    18.5644,
    19.4364
   ],
   [
    -1.8489,
    -1.3482,
    2.048,
    2.5759,
    9.293,
    10.3032,
    11.4557,
    11.5486,
    15.8253,
    16.6871,
    18.5711,
    19.523
   ],
   [
    -1.8761,
    -1.327,
    2.027,
    2.6298,
    9.1493,
    10.2915,
    11.5426,
    11.6603,
    15.7382,
    16.6511,
    18.5931,
    19.6107
   ],
   [
    -1.9021,
    -1.3074,
    2.0069,
    2.6859,
    9.0075,
    10.2791,
    11.6316,
    11.7739,
    15.6498,
    16.6,
    18.6296,
    19.6993
   ],
   [
    -1.9268,
    -1.2895,
    1.9877,
    2.7439,
    8.868,
    10.2665,
    11.7226,
    11.8892,
    15.5602,
    16.5353,
    18.6793,
    19.7887
   ],
   [
    -1.9502,
    -1.2732,
    1.9695,
    2.8035,
    8.7312,
    10.2538,
    11.815,
    12.0059,
    15.4694,
    16.4588,
    18.7406,
    19.8788
   ],
   [
    -1.9724,
    -1.2583,
    1.9522,
    2.8645,
    8.5975,
    10.2413,
    11.9089,
    12.124,
    15.3775,
    16.3723,
    18.8116,
    19.9693
   ],
   [
    -1.9933,
    -1.2448,
    1.9358,
    2.9265,
    8.4672,
    10.2291,
    12.0038,
    12.2433,
    15.2847,
    16.2774,
    18.891,
    20.0603
   ],
   [
    -2.013,
    -1.2326,
    1.9204,
    2.9891,
    8.3408,
    10.2173,
    12.0997,
    12.3637,
    15.191,
    16.1757,
    18.9773,
    20.1515
   ],
   [
    -2.0313,
    -1.2216,
    1.906,
    3.052,
    8.2185,
    10.206,
    12.1964,
    12.485,
    15.0965,
    16.0683,
    19.0695,
    20.2429
   ],
   [
    -2.0485,
    -1.2118,
    1.8925,
    3.1145,
    8.1008,
    10.1952,
    12.2937,
    12.6073,
    15.0014,
    15.9562,
    19.1665,
    20.3342
   ],
   [
    -2.0643,
    -1.203,
    1.88,
    3.1763,
    7.9882,
    10.1851,
    12.3915,
    12.7304,
    14.9057,
    15.8405,
    19.2675,
    20.4253
   ],
   [
    -2.0789,
    -1.1952,
    1.8685,
    3.2368,
    7.8812,
    10.1757,
    12.4896,
    12.8542,
    14.8096,
    15.7218,
    19.3719,
    20.5161
   ],
   [
    -2.0923,
    -1.1883,
    1.858,
    3.2955,
    7.7803,
    10.167,
    12.5878,
    12.9786,
    14.7133,
    15.6007,
    19.4791,
    20.6062
   ],
   [
    -2.1043,
    -1.1823,
    1.8484,
    3.3516,
    7.686,
    10.159,
    12.6859,
    13.1035,
    14.6169,
    15.4779,
    19.5886,
    20.6954
   ],
   [
    -2.1151,
    -1.177,
    1.8399,
    3.4046,
    7.5991,
    10.1519,
    12.7836,
    13.2287,
    14.5208,
    15.3538,
    19.6999,
    20.7834
   ],
   [
    -2.1247,
    -1.1726,
    1.8323,
    3.4537,
    7.5201,
    10.1455,
    12.8804,
    13.3539,
    14.4253,
    15.229,
    19.8125,
    20.8697
   ],
   [
    -2.1329,
    -1.1688,
    1.8258,
    3.4982,
    7.4498,
    10.1399,
    12.9758,
    13.4787,
    14.3311,
    15.104,
    19.9259,
    20.9536
   ],
   [
    -2.1399,
    -1.1656,
    1.8202,
    3.5374,
    7.3888,
    10.1352,
    13.0689,
    13.6027,
    14.2391,
    14.9797,
    20.0394,
    21.0343
   ],
   [
    -2.1456,
    -1.1631,
    1.8157,
    3.5706,
    7.3378,
    10.1313,
    13.1581,
    13.7247,
    14.1508,
    14.8573,
    20.1519,
    21.0342
   ],
   [
    -2.1501,
    -1.1612,
    1.8121,
    3.5972,
    7.2974,
    10.1283,
    13.2408,
    13.8426,
    14.0688,
    14.739,
    20.2617,
    20.9601
   ],
   [
    -2.1533,
    -1.1598,
    1.8096,
    3.6166,
    7.2681,
    10.1261,
    13.3118,
    13.9514,
    13.9982,
    14.6297,
    20.3651,
    20.8807
   ],
   [
    -2.1552,
    -1.159,
    1.8081,
    3.6285,
    7.2504,
    10.1248,
    13.3627,
    13.9477,
    14.0387,
    14.5422,
    20.4519,
    20.8077
   ],
   [
    -2.1558,
    -1.1587,
    1.8076,
    3.6324,
    7.2444,
    10.1243,
    13.3817,
    13.9288,
    14.0756,
    14.5052,
    20.4913,
    20.7727
   ],
   [
    -2.2745,
    -1.0369,
    1.7379,
    3.7171,
    7.3418,
    10.6266,
    13.082,
    13.6169,
    13.834,
    14.2443,
    20.6128,
    21.0191
   ],
   [
    -2.4097,
    -0.9036,
    1.7001,
    3.8083,
    7.4468,
    11.1353,
    12.789,
    13.3209,
    13.5968,
    13.9934,
    20.554,
    21.2125
   ],
   [
    -2.5597,
    -0.759,
    1.6932,
    3.9058,
    7.5586,
    11.6365,
    12.5034,
    13.0528,
    13.3657,
    13.7539,
    20.3384,
    20.9255
   ],
   [
    -2.722,
    -0.603,
    1.7157,
    4.0089,
    7.6766,
    12.0708,
    12.2259,
    12.8702,
    13.1421,
    13.5266,
    20.0749,
    20.6454
   ],
   [
    -2.8937,
    -0.4359,
    1.7653,
    4.117,
    7.7998,
    11.9569,
    12.1954,
    12.9274,
    13.0136,
    13.3126,
    19.8031,
    20.3765
   ],
   [
    -3.0721,
    -0.2575,
    1.8396,
    4.2295,
    7.9271,
    11.6969,
    12.0256,
    12.7231,
    13.1129,
    13.4648,
    19.5341,
    20.1223
   ],
   [
    -3.2547,
    -0.068,
    1.9362,
    4.3457,
    8.0571,
    11.4462,
    11.7957,
    12.5306,
    12.9284,
    13.9851,
    19.2714,
    19.8867
   ],
   [
    -3.4389,
    0.1324,
    2.053,
    4.4647,
    8.188,
    11.205,
    11.5586,
    12.3515,
    12.7603,
    14.5154,
    19.0158,
    19.6753
   ],
   [
    -3.6228,
    0.3437,
    2.1878,
    4.5855,
    8.3179,
    10.9736,
    11.3251,
    12.1875,
    12.6096,
    15.035,
    18.7644,
    19.4965
   ],
   [
    -3.8046,
    0.5658,
    2.3389,
    4.7071,
    8.4442,
    10.7522,
    11.0987,
    12.0406,
    12.4772,
    15.5243,
    18.5041,
    19.0324
   ],
   [
    -3.9828,
    0.7986,
    2.5046,
    4.8285,
    8.5641,
    10.5409,
    10.8808,
    11.9126,
    12.3644,
    15.9573,
    18.1761,
    18.5582
   ],
   [
    -4.1562,
    1.0418,
    2.6834,
    4.9485,
    8.6745,
    10.3399,
    10.6721,
    11.8056,
    12.2723,
    16.2993,
    17.7029,
    18.2508
   ],
   [
    -4.3238,
    1.2953,
    2.874,
    5.0658,
    8.7719,
    10.1493,
    10.4727,
    11.7209,
    12.2018,
    16.5184,
    17.1668,
    18.0315
   ],
   [
    -4.4848,
    1.5589,
    3.0749,
    5.1793,
    8.8533,
    9.9691,
    10.283,
    11.6591,
    12.1541,
    16.6062,
    16.626,
    17.8457
   ],
   [
    -4.6383,
    1.8322,
    3.285,
    5.2877,
    8.9164,
    9.7996,
    10.1027,
    11.6188,
    12.1299,
    16.0971,
    16.5837,
    17.6811
   ],
   [
    -4.7838,
    2.1151,
    3.5028,
    5.39,
    8.96,
    9.6407,
    9.932,
    11.5957,
    12.1301,
    15.5886,
    16.4817,
    17.5348
   ],
   [
    -4.9209,
    2.4071,
    3.7268,
    5.4853,
    8.9845,
    9.4925,
    9.7707,
    11.5814,
    12.155,
    15.1093,
    16.3251,
    17.4061
   ],
   [
    -5.0491,
    2.7077,
    3.9557,
    5.5727,
    8.9919,
    9.3551,
    9.6186,
    11.5623,
    12.2047,
    14.6705,
    16.1302,
    17.2954
   ],
   [
    -5.168,
    3.0162,
    4.1875,
    5.6518,
    8.9848,
    9.2285,
    9.4756,
    11.5194,
    12.279,
    14.2876,
    15.9079,
    17.2031
   ],
   [
    -5.2774,
    3.332,
    4.4203,
    5.7222,
    8.9666,
    9.1128,
    9.3414,
    11.4294,
    12.3769,
    13.9793,
    15.6664,
    17.1299
   ],
   [
    -5.377,
    3.6539,
    4.6517,
    5.7839,
    8.9404,
    9.0081,
    9.2158,
    11.2727,
    12.497,
    13.7605,
    15.4134,
    17.0764
   ],
   [
    -5.4666,
    3.9803,
    4.8789,
    5.8371,
    8.9091,
    8.9142,
    9.0988,
    11.0445,
    12.637,
    13.6324,
    15.1571,
    17.0429
   ],
   [
    -5.546,
    4.3091,
    5.0988,
    5.8821,
    8.8314,
    8.8746,
    8.9902,
    10.7579,
    12.7939,
    13.5785,
    14.9054,
    17.0293
   ],
   [
    -5.6151,
    4.6371,
    5.3072,
    5.9195,
    8.7595,
    8.8383,
    8.8905,
    10.4359,
    12.9632,
    13.5749,
    14.6666,
    17.0342
   ],
   [
    -5.6737,
    4.9595,
    5.4995,
    5.9498,
    8.6987,
    8.8001,
    8.8003,
    10.1028,
    13.1389,
    13.5993,
    14.4485,
    17.0552
   ],
   [
    -5.7218,
    5.2686,
    5.6703,
    5.9736,
    8.6489,
    8.7209,
    8.7586,
    9.7818,
    13.3128,
    13.6354,
    14.2584,
    17.0878
   ],
   [
    -5.7593,
    5.5519,
    5.8133,
    5.9914,
    8.6102,
    8.6544,
    8.7095,
    9.4987,
    13.4737,
    13.6721,
    14.1028,
    17.1258
   ],
   [
    -5.7862,
    5.7898,
    5.922,
    6.0038,
    8.5825,
    8.6036,
    8.6492,
    9.2829,
    13.6071,
    13.7023,
    13.9874,
    17.1615
   ],
   [
    -5.8023,
    5.954,
    5.9902,
    6.0111,
    8.5659,
    8.5714,
    8.5881,
    9.1557,
    13.6968,
    13.7219,
    13.9162,
    17.187
   ],
   [
    -5.8076,
    6.0135,
    6.0135,
    6.0135,
    8.5604,
    8.5604,
    8.5604,
    9.1156,
    13.7286,
    13.7286,
    13.8922,
    17.1963
   ],
   [
    -5.8041,
    5.9689,
    6.0073,
    6.0073,
    8.5695,
    8.5695,
    8.5719,
    9.1424,
    13.7157,
    13.7157,
    13.9083,
    17.1809
   ],
   [
    -5.7933,
    5.8427,
    5.9889,
    5.9889,
    8.5938,
    8.5963,
    8.5963,
    9.228,
    13.6783,
    13.6783,
    13.9559,
    17.1364
   ],
   [
    -5.7754,
    5.6527,
    5.9593,
    5.9593,
    8.6042,
    8.6397,
    8.6397,
    9.3773,
    13.6204,
    13.6204,
    14.0338,
    17.067
   ],
   [
    -5.7504,
    5.4174,
    5.9199,
    5.9199,
    8.5938,
    8.6976,
    8.6976,
    9.5819,
    13.5472,
    13.5472,
    14.1398,
    16.9789
   ],
   [
    -5.7183,
    5.152,
    5.8725,
    5.8725,
    8.5651,
    8.7675,
    8.7675,
    9.8255,
    13.4648,
    13.4648,
    14.2704,
    16.8798
   ],
   [
    -5.6791,
    4.8668,
    5.8187,
    5.8187,
    8.523,
    8.8468,
    8.8468,
    10.0944,
    13.3791,
    13.3791,
    14.4206,
    16.7781
   ],
   [
    -5.633,
    4.5692,
    5.7603,
    5.7603,
    8.4714,
    8.9325,
    8.9325,
    10.3788,
    13.2955,
    13.2955,
    14.5834,
    16.684
   ],
   [
    -5.5799,
    4.2641,
    5.6986,
    5.6986,
    8.4133,
    9.0215,
    9.0215,
    10.6724,
    13.219,
    13.219,
    14.7477,
    16.6103
   ],
   [
    -5.5199,
    3.9549,
    5.6351,
    5.6351,
    8.3507,
    9.1108,
    9.1108,
    10.9712,
    13.1541,
    13.1541,
    14.8978,
    16.5742
   ],
   [
    -5.4532,
    3.6441,
    5.5708,
    5.5708,
    8.2855,
    9.1971,
    9.1971,
    11.2721,
    13.105,
    13.105,
    15.0135,
    16.5966
   ],
   [
    -5.3798,
    3.3336,
    5.5067,
    5.5067,
    8.2191,
    9.2777,
    9.2777,
    11.5732,
    13.0755,
    13.0755,
    15.0782,
    16.6945
   ],
   [
    -5.2999,
    3.0248,
    5.4436,
    5.4436,
    8.1524,
    9.3497,
    9.3497,
    11.873,
    13.0686,
    13.0686,
    15.0895,
    16.8701
   ],
   [
    -5.2137,
    2.719,
    5.382,
    5.382,
    8.0864,
    9.4111,
    9.4111,
    12.1698,
    13.0872,
    13.0872,
    15.0598,
    17.1108
   ],
   [
    -5.1214,
    2.4171,
    5.3226,
    5.3226,
    8.0219,
    9.4602,
    9.4602,
    12.462,
    13.1329,
    13.1329,
    15.0064,
    17.3993
   ],
   [
    -5.0232,
    2.1201,
    5.2656,
    5.2656,
    7.9595,
    9.4963,
    9.4963,
    12.7469,
    13.2068,
    13.2068,
    14.9443,
    17.7209
   ],
   [
    -4.9194,
    1.8287,
    5.2114,
    5.2114,
    7.8996,
    9.5196,
    9.5196,
    13.0204,
    13.3088,
    13.3088,
    14.8862,
    18.0639
   ],
   [
    -4.8105,
    1.5437,
    5.1603,
    5.1603,
    7.8428,
    9.5311,
    9.5311,
    13.2753,
    13.4381,
    13.4381,
    14.8446,
    18.4184
   ],
   [
    -4.6969,
    1.2661,
    5.1126,
    5.1126,
    7.7892,
    9.5322,
    9.5322,
    13.4993,
    13.5931,
    13.5931,
    14.8354,
    18.7741
   ],
   [
    -4.5792,
    0.9967,
    5.0683,
    5.0683,
    7.7392,
    9.5249,
    9.5249,
    13.6752,
    13.7721,
    13.7721,
    14.8781,
    19.1173
   ],
   [
    -4.4583,
    0.7366,
    5.0275,
    5.0275,
    7.693,
    9.5113,
    9.5113,
    13.7884,
    13.9728,
    13.9728,
    14.9886,
    19.4283
   ],
   [
    -4.3351,
    0.4869,
    4.9905,
    4.9905,
    7.6508,
    9.4932,
    9.4932,
    13.8416,
    14.1933,
    14.1933,
    15.1652,
    19.6768
   ],
   [
    -4.211,
    0.2492,
    4.9572,
    4.9572,
    7.6128,
    9.4725,
    9.4725,
    13.8526,
    14.4316,
    14.4316,
    15.3902,
    19.8039
   ],
   [
    -4.0877,
    0.0254,
    4.9278,
    4.9278,
    7.579,
    9.4508,
    9.4508,
    13.8404,
    14.6856,
    14.6856,
    15.6446,
    19.4435
   ],
   [
    -3.9675,
    -0.1822,
    4.9022,
    4.9022,
    7.5496,
    9.4294,
    9.4294,
    13.8175,
    14.9537,
    14.9537,
    15.9145,
    19.0772
   ],
   [
    -3.8534,
    -0.3703,
    4.8805,
    4.8805,
    7.5245,
    9.4096,
    9.4096,
    13.7915,
    15.2338,
    15.2338,
    16.1903,
    18.7107
   ],
   [
    -3.7492,
    -0.5352,
    4.8627,
    4.8627,
    7.504,
    9.3922,
    9.3922,
    13.7666,
    15.5236,
    15.5236,
    16.4636,
    18.3487
   ],
   [
    -3.6597,
    -0.6721,
    4.8489,
    4.8489,
    7.488,
    9.378,
    9.378,
    13.7454,
    15.8195,
    15.8195,
    16.7238,
    17.996
   ],
   [
    -3.59,
    -0.7756,
    4.839,
    4.839,
    7.4765,
    9.3675,
    9.3675,
    13.7295,
    16.1134,
    16.1134,
    16.9539,
    17.6611
   ],
   [
    -3.5455,
    -0.8404,
    4.8331,
    4.8331,
    7.4696,
    9.361,
    9.361,
    13.7196,
    16.3796,
    16.3796,
    17.1235,
    17.3702
   ],
   [
    -3.5301,
    -0.8625,
    4.8311,
    4.8311,
    7.4673,
    9.3588,
    9.3588,
    13.7162,
    16.5143,
    16.5143,
    17.1885,
    17.2272
   ]
  ],
  "scf_eigenvalues_ev": [
   [
    -5.8076,
    6.0135,
    6.0135,
    6.0135,
    8.5604,
    8.5604,
    8.5604,
    9.1156,
    13.7286,
    13.7286,
    13.8922,
    17.1963
   ],
   [
    -5.6073,
    4.4174,
    5.7298,
    5.7298,
    8.443,
    8.9768,
    8.9768,
    10.5248,
    13.2561,
    13.2561,
    14.6662,
    16.6436
   ],
   [
    -5.0232,
    2.1201,
    5.2656,
    5.2656,
    7.9595,
    9.4963,
    9.4963,
    12.7469,
    13.2068,
    13.2068,
    14.9443,
    17.7209
   ],
   [
    -4.1491,
    0.1354,
    4.942,
    4.942,
    7.5954,
    9.4617,
    9.4617,
    13.8485,
    14.5568,
    14.5568,
    15.5147,
    19.625
   ],
   [
    -3.5301,
    -0.8625,
    4.8311,
    4.8311,
    7.4673,
    9.3588,
    9.3588,
    13.7162,
    16.5143,
    16.5143,
    17.1885,
    17.2272
   ],
   [
    -5.5397,
    4.6553,
    5.2242,
    5.2242,
    8.0211,
    9.6778,
    9.6778,
    10.2098,
    12.5012,
    14.027,
    14.9602,
    17.6619
   ],
   [
    -5.0799,
    2.8005,
    4.7208,
    4.784,
    8.1524,
    9.6239,
    10.4344,
    10.7518,
    13.363,
    14.1879,
    15.9471,
    17.5105
   ],
   [
    -4.2817,
    0.7782,
    4.1998,
    4.4554,
    8.2349,
    9.5968,
    10.4505,
    11.4523,
    15.287,
    15.291,
    15.7948,
    19.2738
   ],
   [
    -3.4432,
    -0.6521,
    3.7624,
    4.4773,
    8.1684,
    9.4971,
    10.1032,
    13.3136,
    14.9581,
    16.4336,
    17.4113,
    17.5478
   ],
   [
    -3.6803,
    -0.2909,
    3.5872,
    4.7669,
    8.316,
    9.6183,
    9.8726,
    13.8329,
    14.0766,
    15.1473,
    17.0891,
    18.2853
   ],
   [
    -4.5816,
    1.4245,
    3.7419,
    5.2491,
    8.6572,
    9.6667,
    9.8467,
    12.216,
    12.4968,
    15.7546,
    15.967,
    18.3097
   ],
   [
    -5.2774,
    3.332,
    4.4203,
    5.7222,
    8.9666,
    9.1129,
    9.3414,
    11.4294,
    12.3769,
    13.9793,
    15.6664,
    17.1299
   ],
   [
    -4.7457,
    2.4868,
    4.1603,
    4.1603,
    7.1594,
    9.1457,
    11.6966,
    11.6966,
    13.8647,
    14.9202,
    17.3099,
    18.9255
   ],
   [
    -4.0495,
    1.0898,
    3.3937,
    3.8468,
    7.3801,
    8.9141,
    11.914,
    12.2152,
    15.9415,
    15.9649,
    17.5542,
    19.0883
   ],
   [
    -3.145,
    -0.3182,
    2.5453,
    3.8487,
    7.5515,
    10.4448,
    11.6496,
    11.8864,
    16.0887,
    16.4757,
    18.0601,
    18.5207
   ],
   [
    -2.9479,
    -0.568,
    2.0979,
    4.1602,
    7.8648,
    11.4129,
    11.4501,
    12.8908,
    13.8931,
    13.9671,
    18.4962,
    20.6847
   ],
   [
    -3.8046,
    0.5659,
    2.3389,
    4.7072,
    8.4442,
    10.7522,
    11.0987,
    12.0406,
    12.4772,
    15.5243,
    18.5041,
    19.0324
   ],
   [
    -3.4577,
    0.2927,
    3.4553,
    3.4553,
    6.66,
    7.5875,
    13.9421,
    13.9421,
    16.4023,
    16.4735,
    18.8862,
    18.8862
   ],
   [
    -2.5788,
    -0.7736,
    2.6498,
    3.38,
    6.9414,
    7.9962,
    14.1797,
    14.2326,
    16.6202,
    16.7341,
    18.2302,
    18.6297
   ],
   [
    -2.1558,
    -1.1587,
    1.8076,
    3.6325,
    7.2444,
    10.1244,
    13.3817,
    13.9288,
    14.0756,
    14.5052,
    20.4913,
    20.7727
   ],
   [
    -1.741,
    -1.741,
    3.2135,
    3.2135,
    6.7624,
    6.7624,
    15.9233,
    15.9233,
    16.9319,
    16.9319,
    18.4608,
    18.4608
   ],
   [
    -4.5035,
    1.7371,
    3.3563,
    4.6091,
    8.4516,
    9.827,
    10.2191,
    11.4491,
    13.7241,
    16.1106,
    16.9701,
    18.0485
   ],
   [
    -3.6344,
    0.2176,
    2.7517,
    4.1213,
    8.8729,
    9.5385,
    10.9864,
    11.8887,
    14.9417,
    15.6326,
    17.9188,
    18.7484
   ],
   [
    -3.0005,
    -0.7016,
    2.6201,
    3.8981,
    9.0289,
    9.1595,
    11.8544,
    13.0822,
    13.3105,
    16.5223,
    17.5602,
    18.2863
   ],
   [
    -3.2645,
    0.0775,
    2.7201,
    3.3124,
    7.9657,
    8.6705,
    11.6921,
    13.8939,
    16.0639,
    16.1173,
    18.6789,
    19.1948
   ],
   [
    -2.4113,
    -0.8708,
    2.04,
    3.1164,
    8.4058,
    10.2829,
    11.2181,
    13.3573,
    14.3181,
    16.9667,
    18.0776,
    20.1988
   ],
   [
    -2.7549,
    -0.513,
    1.8776,
    3.4832,
    8.8748,
    10.5255,
    11.1747,
    12.9729,
    13.7715,
    15.1567,
    19.9371,
    20.149
   ],
   [
    -1.6673,
    -1.6673,
    2.6688,
    2.6688,
    7.997,
    7.997,
    13.7574,
    13.7574,
    16.4609,
    16.4609,
    18.7268,
    18.7268
   ],
   [
    -1.5865,
    -1.5865,
    2.2471,
    2.2471,
    10.2875,
    10.2875,
    10.9335,
    10.9335,
    16.4565,
    16.4565,
    18.875,
    18.875
   ]
  ],
  "scf_kpoint_weights": [
   0.0039062,
   0.03125,
   0.03125,
   0.03125,
   0.015625,
   0.0234375,
   0.09375,
   0.09375,
   0.09375,
   0.09375,
   0.09375,
   0.046875,
   0.0234375,
   0.09375,
   0.09375,
   0.09375,
   0.046875,
   0.0234375,
   0.09375,
   0.046875,
   0.0117188,
   0.09375,
   0.1875,
   0.09375,
   0.09375,
   0.1875,
   0.09375,
   0.046875,
   0.0234375
  ],
  "fermi_energy_ev": 6.0135
 }
}


==> data/band_structures/si_us.json <==
{
 "label": "Si US",
 "path_labels": [
  "G",
  "X",
  "W",
  "K",
  "G",
  "L"
 ],
 "path_distances": [
  0.0,
  0.023570226039551584,
  0.04714045207910317,
  0.07071067811865475,
  0.09428090415820634,
  0.11785113019775792,
  0.1414213562373095,
  0.1649915822768611,
  0.18856180831641267,
  0.21213203435596426,
  0.23570226039551584,
  0.2592724864350674,
  0.282842712474619,
  0.30641293851417056,
  0.3299831645537221,
  0.3535533905932737,
  0.37712361663282523,
  0.4006938426723768,
  0.42426406871192834,
  0.4478342947514799,
  0.47140452079103146,
  0.494974746830583,
  0.5185449728701346,
  0.5421151989096862,
  0.5656854249492378,
  0.5892556509887894,
  0.612825877028341,
  0.6363961030678926,
  0.6599663291074442,
  0.6835365551469959,
  0.7071067811865475,
  0.7188918942063233,
  0.7306770072260991,
  0.7424621202458749,
  0.7542472332656507,
  0.7660323462854265,
  0.7778174593052023,
  0.7896025723249781,
  0.8013876853447539,
  0.8131727983645297,
  0.8249579113843055,
  0.8367430244040813,
  0.8485281374238571,
  0.8603132504436329,
  0.8720983634634087,
  0.8838834764831845,
  0.8956685895029604,
  0.9074537025227362,
  0.919238815542512,
  0.9310239285622878,
  0.9428090415820636,
  0.9545941546018394,
  0.9663792676216152,
  0.978164380641391,
  0.9899494936611668,
  1.0017346066809427,
  1.0135197197007184,
  1.025304832720494,
  1.03708994574027,
  1.0488750587600457,
  1.0606601717798214,
  1.0665527282897094,
  1.0724452847995973,
  1.0783378413094853,
  1.0842303978193732,
  1.0901229543292612,
  1.0960155108391492,
  1.1019080673490371,
  1.107800623858925,
  1.113693180368813,
  1.119585736878701,
  1.125478293388589,
  1.131370849898477,
  1.1372634064083649,
  1.1431559629182528,
  1.1490485194281408,
  1.1549410759380287,
  1.1608336324479167,
  1.1667261889578047,
  1.1726187454676926,
  1.1785113019775806,
  1.1844038584874685,
  1.1902964149973565,
  1.1961889715072445,
  1.2020815280171324,
  1.2079740845270204,
  1.2138666410369083,
  1.2197591975467963,
  1.2256517540566843,
  1.2315443105665722,
  1.2374368670764602,
  1.2680554888612499,
  1.2986741106460395,
  1.3292927324308292,
  1.359911354215619,
  1.3905299760004086,
  1.4211485977851983,
  1.451767219569988,
  1.4823858413547777,
  1.5130044631395674,
  1.543623084924357,
  1.5742417067091468,
  1.6048603284939367,
  1.6354789502787264,
  1.666097572063516,
  1.6967161938483057,
  1.7273348156330954,
  1.7579534374178851,
  1.7885720592026748,
  1.8191906809874645,
  1.8498093027722542,
  1.8804279245570439,
  1.9110465463418336,
  1.9416651681266235,
  1.9722837899114132,
  2.0029024116962026,
  2.0335210334809926,
  2.0641396552657825,
  2.094758277050572,
  2.125376898835362,
  2.1559955206201518,
  2.184863034079633,
  2.213730547539114,
  2.242598060998595,
  2.2714655744580763,
  2.3003330879175574,
  2.3292006013770385,
  2.3580681148365197,
  2.386935628296001,
  2.415803141755482,
  2.444670655214963,
  2.473538168674444,
  2.5024056821339253,
  2.5312731955934065,
  2.5601407090528876,
  2.5890082225123687,
  2.61787573597185,
  2.646743249431331,
  2.675610762890812,
  2.7044782763502933,
  2.7333457898097744,
  2.7622133032692555,
  2.7910808167287366,
  2.819948330188218,
  2.8488158436476994,
  2.8776833571071805,
  2.9065508705666616,
  2.9354183840261427,
  2.964285897485624,
  2.993153410945105,
  3.022020924404586
 ],
 "high_symmetry_positions": [
  0.0,
  0.7071067811865475,
  1.0606601717798214,
  1.2374368670764602,
  2.1559955206201518,
  3.022020924404586
 ],
 "smearing": null,
 "q3": {
  "band_eigenvalues_ev": [
   [
    -5.721991639511251,
    6.031288958961153,
    6.031288963824611,
    6.031288963824699,
    8.619617153364722,
    8.619617353890382,
    8.619617390328461,
    9.256984860518985,
    13.768469989850807,
    13.768470151710385,
    13.93647298177709,
    17.23604856923601
   ],
   [
    -5.7172141253629345,
    5.997685092543379,
    6.011044490774671,
    6.011044493767484,
    8.607741545007976,
    8.645763156340747,
    8.645764359758958,
    9.289901998682172,
    13.72885562880694,
    13.773771861707978,
    13.95782217355665,
    17.24442170838035
   ],
   [
    -5.702923197560333,
    5.900901040035808,
    5.952734722140865,
    5.952734724378952,
    8.572741563253436,
    8.721743194877142,
    8.721743868254412,
    9.384011078362487,
    13.615990919449716,
    13.789712626471678,
    14.021171751271323,
    17.269538450828342
   ],
   [
    -5.679109751220327,
    5.751095186765454,
    5.862525648552344,
    5.862525649918208,
    8.516446835317817,
    8.84135424799899,
    8.84135492639568,
    9.527358176490681,
    13.445448901690833,
    13.816208085599524,
    14.12466204510729,
    17.311353145703663
   ],
   [
    -5.645799587560385,
    5.560295109239021,
    5.7480959800737725,
    5.7480959806880225,
    8.44154027076996,
    8.996851026350397,
    8.996852178964332,
    9.704308102974919,
    13.237273328395341,
    13.853296186424382,
    14.265489501258665,
    17.369806441664338
   ],
   [
    -5.6030067603270375,
    5.3393458987521285,
    5.616729948859147,
    5.61672994924674,
    8.351219143416264,
    9.18085460033184,
    9.180854871621866,
    9.89765149206479,
    13.012923084322738,
    13.900960307408464,
    14.440301971492877,
    17.44479683570766
   ],
   [
    -5.550754296526611,
    5.096743531907702,
    5.474464691472696,
    5.474464691762285,
    8.2488391613166,
    9.387239887209889,
    9.38724020133874,
    10.087859365564926,
    12.795557817120217,
    13.959209458925924,
    14.645549980144885,
    17.53617078741862
   ],
   [
    -5.489080395475487,
    4.838693749623687,
    5.325946100049752,
    5.32594610031295,
    8.137643388052707,
    9.61123655404427,
    9.611236921877946,
    10.250315397725878,
    12.612707021468474,
    14.028033118230796,
    14.877717227314472,
    17.643692775524265
   ],
   [
    -5.418020561989066,
    4.569613700895819,
    5.174656368077294,
    5.174656368355907,
    8.020608294618272,
    9.84924839700795,
    9.849249509301384,
    10.353865318833263,
    12.497846440895067,
    14.107432080067955,
    15.133492626043996,
    17.767026090159668
   ],
   [
    -5.337619926664337,
    4.292615662213123,
    5.023170912057842,
    5.023170912466432,
    7.9003483221196085,
    10.098530840732677,
    10.098532456453476,
    10.368978934986567,
    12.48228519491843,
    14.197386162572153,
    15.409786176576878,
    17.90562543317593
   ],
   [
    -5.247930410924737,
    4.009906358487674,
    4.873411168992691,
    4.873411169579187,
    7.779140226635789,
    10.287582166613024,
    10.357043223429224,
    10.357043653400211,
    12.575449307989595,
    14.297894076212623,
    15.703761497472696,
    18.058741366592486
   ],
   [
    -5.1490110536467215,
    3.7230725256635804,
    4.726821920071579,
    4.726821920875386,
    7.658928083364319,
    10.129115239103951,
    10.623222301999125,
    10.623223366638367,
    12.758883545187153,
    14.408945710493406,
    16.01275464717326,
    18.22526359238106
   ],
   [
    -5.0409357558540755,
    3.433243078358034,
    4.584501007324015,
    4.584501008306272,
    7.54133563131392,
    9.922205517888619,
    10.895818316583453,
    10.895818666866756,
    13.004600577105284,
    14.530524204411646,
    16.33417739015272,
    18.40348247480182
   ],
   [
    -4.9237645918759565,
    3.1413628807182152,
    4.447303672890386,
    4.447303674130022,
    7.427750944932243,
    9.689671638005187,
    11.173884732597116,
    11.173886360051675,
    13.290248444725062,
    14.662619504540855,
    16.665433067058657,
    18.59090064469373
   ],
   [
    -4.797587345825788,
    2.8480883138756377,
    4.315898339742892,
    4.3158983412501275,
    7.319339366048829,
    9.4462025959342,
    11.456664296163545,
    11.45666468566739,
    13.601257230457819,
    14.80522238865303,
    17.003770131298726,
    18.783643116222734
   ],
   [
    -4.662492636378714,
    2.5539954888431438,
    4.190820157765421,
    4.190820159306795,
    7.217094637810704,
    9.200834557000478,
    11.743570913697981,
    11.743571071704183,
    13.928584088755564,
    14.9583087244402,
    17.346086320944266,
    18.975694465393282
   ],
   [
    -4.518601192465398,
    2.2595478616494,
    4.072491382394094,
    4.072491384450583,
    7.12184403831142,
    8.95916527527569,
    12.034092066214141,
    12.034092578701943,
    14.266360242163627,
    15.121853313233721,
    17.68876126545205,
    19.157535390335777
   ],
   [
    -4.365993498232856,
    1.965218070626763,
    3.96127057997309,
    3.9612705822772147,
    7.034343537775666,
    8.724779364138696,
    12.327876399123662,
    12.327876665551756,
    14.61064360446058,
    15.295841862751239,
    18.02736521361045,
    19.31441752292072
   ],
   [
    -4.204804776119942,
    1.6714172030441394,
    3.8574429051658625,
    3.8574429077098404,
    6.955213126697268,
    8.50002626498608,
    12.624622454441266,
    12.624622892924055,
    14.958563212126549,
    15.480254728450966,
    18.35642159619835,
    19.42504975733491
   ],
   [
    -4.035166482440596,
    1.3785540415790856,
    3.7612466535759452,
    3.76124665612038,
    6.885009970323526,
    8.286480530091618,
    12.924109904084476,
    12.924112524019524,
    15.30791894364772,
    15.675076140395324,
    18.668585967561,
    19.46421658904046
   ],
   [
    -3.8572264858346217,
    1.0870425302020634,
    3.6728849020450296,
    3.6728849046192935,
    6.824221634234494,
    8.085197549706008,
    13.226090019552418,
    13.226090338423324,
    15.656904505279583,
    15.880280265998488,
    18.955169870703795,
    19.413409449009464
   ],
   [
    -3.671155571186157,
    0.7972821868347267,
    3.5925121553005153,
    3.5925121585039883,
    6.773281641992268,
    7.896877178959751,
    13.530359361610214,
    13.530359616046077,
    16.00400292406796,
    16.0958015830385,
    19.20529515515411,
    19.273151980659744
   ],
   [
    -3.477099559602842,
    0.5097036904748548,
    3.5202809008732876,
    3.5202809043515573,
    6.732616963810822,
    7.721981400036582,
    13.836689190337502,
    13.836690216647622,
    16.321624779965916,
    16.34787432444236,
    19.061546428077676,
    19.061549911398295
   ],
   [
    -3.27525069964942,
    0.22472022946866504,
    3.456306124703572,
    3.456306128357242,
    6.702579683236329,
    7.560773607434728,
    14.144710582649173,
    14.144713526338148,
    16.55773584364158,
    16.687276216650915,
    18.801486082927966,
    18.801491305532277
   ],
   [
    -3.065813877671385,
    -0.057253044188567824,
    3.4006827196553404,
    3.400682723465406,
    6.683517071164528,
    7.413385612954079,
    14.4538448817787,
    14.453845630526077,
    16.804085420689383,
    17.02099404724372,
    18.51187226960018,
    18.511872786043863
   ],
   [
    -2.8490059796766714,
    -0.335801302369056,
    3.3534907615002747,
    3.353490765446659,
    6.675749019001938,
    7.279850285969129,
    14.763053203094751,
    14.763055351963935,
    17.060631348133484,
    17.347775989703234,
    18.206264336617288,
    18.206276665411302
   ],
   [
    -2.6250557893145365,
    -0.6104966080030564,
    3.314810656690017,
    3.314810659535674,
    6.679583364387691,
    7.160135992897559,
    15.070326419890232,
    15.07032710044309,
    17.327336990746677,
    17.666222968424655,
    17.894684864168536,
    17.89469344433038
   ],
   [
    -2.3942243344632805,
    -0.8809768965776829,
    3.28466303422273,
    3.2846630371347585,
    6.6953075796116135,
    7.054103434764082,
    15.371310792270059,
    15.37131122296817,
    17.586475765801588,
    17.586476308323434,
    17.60413346842482,
    17.97463730443433
   ],
   [
    -2.156774262772261,
    -1.1468321950364015,
    3.2631023139801134,
    3.26310231692771,
    6.723204250996436,
    6.961621184614562,
    15.655354010845405,
    15.655354728818718,
    17.29545968531917,
    17.29553204478747,
    17.89097588446203,
    18.270946680201376
   ],
   [
    -1.9129956849357845,
    -1.4076913602354617,
    3.250154931068518,
    3.2501549340446347,
    6.763532575457422,
    6.882507104811827,
    15.891775661342663,
    15.891776600240846,
    17.054174670617275,
    17.054175310544018,
    18.187803122984736,
    18.552368645605625
   ],
   [
    -1.6631932746203633,
    -1.6631932647942254,
    3.245837360889625,
    3.2458373638752667,
    6.8165529272610295,
    6.816553112171059,
    15.996824703533772,
    15.996829695982541,
    16.947401961419427,
    16.947411265849922,
    18.49454830030924,
    18.494568082279343
   ],
   [
    -1.6628010866661047,
    -1.6628010768462627,
    3.242265111796777,
    3.2422651148751407,
    6.8231448470326725,
    6.823145030816944,
    15.986474383124994,
    15.986483338149716,
    16.92960707655636,
    16.929614330063846,
    18.508297838134663,
    18.508307751386248
   ],
   [
    -1.6616277662099712,
    -1.6616277564089965,
    3.231643989527884,
    3.2316439928651888,
    6.8428270803490046,
    6.842827209524478,
    15.954450706141465,
    15.954451249657403,
    16.88169730662029,
    16.881697491447973,
    18.540874164084858,
    18.540874978739666
   ],
   [
    -1.6596868189405893,
    -1.6596868085945768,
    3.2142478804701957,
    3.2142478842007427,
    6.875324932284742,
    6.875325140020991,
    15.898258433237181,
    15.898264954227683,
    16.81667623098228,
    16.81668756757554,
    18.57521609622458,
    18.575229159876056
   ],
   [
    -1.6569910073412648,
    -1.6569909964472496,
    3.1905229597309326,
    3.1905229638957757,
    6.92020970258933,
    6.920209897716867,
    15.815231240524998,
    15.81523201154448,
    16.748489774231842,
    16.748493337966995,
    18.60199093125449,
    18.60200749281685
   ],
   [
    -1.653558827291974,
    -1.653558816437228,
    3.1610445719746605,
    3.1610445765209776,
    6.976926171138343,
    6.976926246517601,
    15.704449150464324,
    15.704451256011108,
    16.687191226748016,
    16.68719465365721,
    18.621679894108343,
    18.621710846002294
   ],
   [
    -1.6494246323388682,
    -1.6494246209081387,
    3.1264701696985093,
    3.1264701746949877,
    7.044827480415406,
    7.044827623493247,
    15.567866320825717,
    15.567866909274256,
    16.63731254396462,
    16.6373131532349,
    18.63718658753367,
    18.637193098980724
   ],
   [
    -1.6446212549109744,
    -1.6446212435270269,
    3.0875204415597213,
    3.0875204469754425,
    7.1232162259943,
    7.123216431127005,
    15.409714657259414,
    15.409714967525716,
    16.599111940415728,
    16.59911494869374,
    18.65064736738291,
    18.65065032136359
   ],
   [
    -1.639192032273225,
    -1.6391920206627775,
    3.044936180621941,
    3.044936185543616,
    7.211375682162815,
    7.211375766426829,
    15.23486919533362,
    15.23487099397211,
    16.570748629392824,
    16.570748866894426,
    18.6632804955427,
    18.663282386104477
   ],
   [
    -1.6331852751480398,
    -1.633185263622571,
    2.9994578259142863,
    2.9994578312619073,
    7.308593612759745,
    7.308594027095465,
    15.047724826566146,
    15.047726233684704,
    16.549934029288586,
    16.54993652445367,
    18.675717103021256,
    18.67571777265073
   ],
   [
    -1.626655172751882,
    -1.6266551613392302,
    2.9518025769514056,
    2.9518025825703926,
    7.414187112556612,
    7.414187714480784,
    14.851729048898447,
    14.851729684857075,
    16.534709677294238,
    16.534710671175276,
    18.68832081057934,
    18.688325840198846
   ],
   [
    -1.6196665411263265,
    -1.6196665289116394,
    2.9026423964937917,
    2.9026424023737953,
    7.52750313000412,
    7.527503228885239,
    14.64945517507233,
    14.649456000819113,
    16.52356803381568,
    16.523569459082314,
    18.701220997095138,
    18.70122556012953
   ],
   [
    -1.6122747766829024,
    -1.6122747644896132,
    2.8526250350295217,
    2.852625041312815,
    7.647950830887887,
    7.647951195044541,
    14.442800122258264,
    14.442801286026587,
    16.515445048486292,
    16.515445460652245,
    18.7145134189137,
    18.714516420841157
   ],
   [
    -1.604561950611324,
    -1.6045619384582805,
    2.8023333965994084,
    2.802333403102659,
    7.774968325452457,
    7.774968665121605,
    14.233151278045096,
    14.233151352437703,
    16.509544987161522,
    16.509546516081688,
    18.728176318009297,
    18.72817664724396
   ],
   [
    -1.5966020173679525,
    -1.5966020053564922,
    2.7523062689029665,
    2.7523062756303123,
    7.908046084217471,
    7.90804706631272,
    14.02154994962066,
    14.021550278944819,
    16.505313494776253,
    16.50531415238326,
    18.742164343632073,
    18.742166772658226
   ],
   [
    -1.5884769053996257,
    -1.5884768935328073,
    2.7030365833701997,
    2.7030365899375064,
    8.046721964468876,
    8.046722346082097,
    13.808776881666926,
    13.808777019056164,
    16.502344508506344,
    16.50235070310725,
    18.75638724360048,
    18.756395471244478
   ],
   [
    -1.5802722093858899,
    -1.5802721976796736,
    2.6549844048500906,
    2.654984411589218,
    8.190569957785414,
    8.190570315680747,
    13.595497992765607,
    13.595499572807315,
    16.5003275929367,
    16.50032864717678,
    18.770752224962344,
    18.77075383947778
   ],
   [
    -1.5720774412590124,
    -1.5720774297191682,
    2.6085565519906715,
    2.60855655886133,
    8.339194571553367,
    8.339194790872535,
    13.382202719094884,
    13.382204786534668,
    16.499046586712776,
    16.499050331009528,
    18.785140455307758,
    18.78515229560501
   ],
   [
    -1.5639844913549934,
    -1.5639844799851668,
    2.5641268306461464,
    2.5641268376126805,
    8.492224791335586,
    8.492224891018205,
    13.169328688614943,
    13.169328775365667,
    16.498315387838232,
    16.498320923786512,
    18.79940277876581,
    18.799408295144875
   ],
   [
    -1.5560872963001207,
    -1.5560872850926548,
    2.522031551824634,
    2.5220315584736666,
    8.649302889566531,
    8.649302959409646,
    12.957245166849278,
    12.957245561027305,
    16.497997499298215,
    16.498001643326223,
    18.81338802508881,
    18.813403650349166
   ],
   [
    -1.5484786758895257,
    -1.5484786648516153,
    2.4825845905612582,
    2.4825845973195073,
    8.810072160100608,
    8.810072436872032,
    12.7463399386682,
    12.746340296910157,
    16.497988625830846,
    16.49799013214773,
    18.826946577322392,
    18.826960543848585
   ],
   [
    -1.5412501329888237,
    -1.5412501219702415,
    2.446061855742249,
    2.44606186248579,
    8.974158963235983,
    8.974159411110424,
    12.536968856453552,
    12.536969406387039,
    16.498202695520014,
    16.498204642380937,
    18.839908799386997,
    18.839909060646573
   ],
   [
    -1.5344964363938904,
    -1.5344964255370936,
    2.4127122394643195,
    2.4127122461824264,
    9.141143425337246,
    9.141143477557122,
    12.329534209974705,
    12.32953532548682,
    16.49855203269299,
    16.498556897668962,
    18.852105102839477,
    18.85211318001552
   ],
   [
    -1.5283004305410093,
    -1.5283004197920487,
    2.382759905701353,
    2.3827599123884267,
    9.310509316702454,
    9.310509629046956,
    12.124535691973042,
    12.124535780117498,
    16.498985431215196,
    16.49899148167983,
    18.86335338048282,
    18.863372975833048
   ],
   [
    -1.5227481097128397,
    -1.5227480991029334,
    2.356398396188027,
    2.356398402890481,
    9.481556405470746,
    9.481556590229301,
    11.922649478276497,
    11.922649545803635,
    16.499452199005276,
    16.499453278151933,
    18.873495398470173,
    18.873496670609118
   ],
   [
    -1.5179120876421885,
    -1.5179120771562429,
    2.3338007790322535,
    2.3338007857346845,
    9.653228600573627,
    9.653228872177797,
    11.72491534403145,
    11.724915599278651,
    16.499907765996017,
    16.499923118856817,
    18.882378156435625,
    18.882378731365097
   ],
   [
    -1.5138612900494286,
    -1.513861279721567,
    2.315107651160899,
    2.3151076575472587,
    9.823716870935401,
    9.823717038855342,
    11.533118984349004,
    11.533119230292971,
    16.50031708484582,
    16.500320614590567,
    18.88986043001034,
    18.88986680074598
   ],
   [
    -1.5106473620909247,
    -1.5106473517914112,
    2.300447542776999,
    2.3004475490395144,
    9.989509384488636,
    9.989509608850929,
    11.350774706683303,
    11.350775416033526,
    16.500670251933325,
    16.500670562593744,
    18.8958135091596,
    18.895813596725265
   ],
   [
    -1.5083182649157738,
    -1.508318254673472,
    2.2899091422821503,
    2.2899091485434395,
    10.14279735414625,
    10.142797587074698,
    11.185672441448245,
    11.185672767369086,
    16.500932283475986,
    16.500932356962736,
    18.90014469315615,
    18.90014486463103
   ],
   [
    -1.5069072474684373,
    -1.5069072372611774,
    2.2835592817002266,
    2.2835592879604416,
    10.264597530735085,
    10.264598007187457,
    11.056787115077388,
    11.056787190481382,
    16.501099545730554,
    16.50110053423103,
    18.902774571080524,
    18.902774659880755
   ],
   [
    -1.5064346402224809,
    -1.5064346300268752,
    2.2814381810400812,
    2.2814381872999294,
    10.315237282248894,
    10.31523781634885,
    11.003785555314355,
    11.003785924255743,
    16.50115221214525,
    16.50115386081289,
    18.903659623644703,
    18.903668949290097
   ],
   [
    -1.5434314161279907,
    -1.469834304822209,
    2.2536775477587283,
    2.311309095719084,
    10.261487301156576,
    10.338966280685527,
    10.999239533349071,
    11.04077472633631,
    16.43024807445818,
    16.5674674918654,
    18.83377026511109,
    18.97711922270999
   ],
   [
    -1.5791991908800478,
    -1.4352622099012415,
    2.2267118586676147,
    2.344581865804246,
    10.165671452414339,
    10.354415361157113,
    11.039748885689189,
    11.087927882805745,
    16.356540946278827,
    16.62661776936423,
    18.769240308078764,
    19.053278250066082
   ],
   [
    -1.613735129865733,
    -1.4027204079131044,
    2.200558259831428,
    2.381186649558927,
    10.044616240266667,
    10.362634567189726,
    11.10856331422332,
    11.144166130823882,
    16.280320695941736,
    16.676882527972808,
    18.71189631506727,
    19.13171289290763
   ],
   [
    -1.6470365431079748,
    -1.372197352586477,
    2.175232925011384,
    2.4210312870749875,
    9.910437778453122,
    10.364964421433282,
    11.193648091003466,
    11.208123449329898,
    16.20184630676242,
    16.716342816938678,
    18.66386398080712,
    19.21217778798569
   ],
   [
    -1.6790986435113895,
    -1.343668583840802,
    2.150752125784161,
    2.4640024931873974,
    9.76981530860943,
    10.362742994074466,
    11.278443323126295,
    11.288408210110168,
    16.12132295745217,
    16.743034370545693,
    18.627246495579822,
    19.29445632950073
   ],
   [
    -1.7099247224699639,
    -1.3171002755604857,
    2.12712695083936,
    2.509956436366557,
    9.626329649916553,
    10.35713518922152,
    11.353906583638745,
    11.38936802411771,
    16.038932842370937,
    16.75516516181681,
    18.603983142945385,
    19.378317912126594
   ],
   [
    -1.7395077865293993,
    -1.2924380627481744,
    2.1043742708725484,
    2.5587368847424905,
    9.481991317808532,
    10.349090749065303,
    11.433545151891051,
    11.494629465927847,
    15.95484283139614,
    16.75142877062082,
    18.595548910357667,
    19.463580821451117
   ],
   [
    -1.7678468535736827,
    -1.2696266282385533,
    2.082506800832732,
    2.6101578913411045,
    9.338023469548808,
    10.3393509293205,
    11.516586911652784,
    11.603089080221093,
    15.86918259396012,
    16.731255231434634,
    18.602680883828253,
    19.55009869329627
   ],
   [
    -1.7949399781090951,
    -1.2486006789185764,
    2.0615341202942563,
    2.6640045714452882,
    9.195240816439437,
    10.328476091020582,
    11.602425438845955,
    11.714059760438218,
    15.782067522601146,
    16.694900329265366,
    18.625243179215225,
    19.637645227375796
   ],
   [
    -1.8207851752251492,
    -1.2292863836892456,
    2.041468550743822,
    2.7200435300420716,
    9.054236249502363,
    10.316900526258435,
    11.690592957313097,
    11.82710298362816,
    15.69360854357518,
    16.643420594637092,
    18.662365906385784,
    19.726153520192025
   ],
   [
    -1.845380213930048,
    -1.2116049926350225,
    2.022322992669394,
    2.778014534303399,
    8.915481293130586,
    10.304952767585402,
    11.780721516725311,
    11.941924590842909,
    15.603911089989076,
    16.578346635073736,
    18.712567224093558,
    19.8154750068131
   ],
   [
    -1.868724185909409,
    -1.1954741218810725,
    2.004102320825378,
    2.837626232988663,
    8.779382653951785,
    10.292885915054663,
    11.872505751210431,
    12.05828762268037,
    15.513057803877151,
    16.501494524837376,
    18.774258912135025,
    19.90546464423509
   ],
   [
    -1.8908150890887245,
    -1.1808088485590642,
    1.9868181033216528,
    2.8985606537505975,
    8.646314390010364,
    10.280896505483627,
    11.96570396595454,
    12.17603607624087,
    15.421145963582552,
    16.41466219397064,
    18.845733967039685,
    19.996015173980087
   ],
   [
    -1.911650764239535,
    -1.1675220836834874,
    1.9704788253955585,
    2.9604737311915015,
    8.516651318566225,
    10.269138055521552,
    12.060107347896853,
    12.295038913758646,
    15.328264420081995,
    16.319518055736932,
    18.92550521689568,
    20.087028740994768
   ],
   [
    -1.9312311410973821,
    -1.155530781617283,
    1.9550923691921869,
    3.0229822015273364,
    8.390766626915651,
    10.257733336327448,
    12.155532516985545,
    12.415185431106066,
    15.234504606132175,
    16.21749503207503,
    19.012058239914712,
    20.17828890181076
   ],
   [
    -1.9495516931176637,
    -1.1447493461153262,
    1.9406674799360992,
    3.085673170395741,
    8.269055649217012,
    10.246779335517735,
    12.251817585410882,
    12.536380624030626,
    15.139965662459058,
    16.10985396024627,
    19.104420643115294,
    20.269752980596888
   ],
   [
    -1.9666162791037942,
    -1.1350965251370508,
    1.927208000336706,
    3.148085024456002,
    8.151938783019235,
    10.236352321267505,
    12.348796710392762,
    12.658531491408416,
    15.044745542087025,
    15.9976229896688,
    19.201566877874257,
    20.361235138125892
   ],
   [
    -1.9824213141130322,
    -1.1264936672699961,
    1.9147208291716473,
    3.2097243076474125,
    8.039870672521428,
    10.226514942040396,
    12.44631491209104,
    12.781549243592881,
    14.948957860424887,
    15.881669345985737,
    19.30271338815103,
    20.45256926191416
   ],
   [
    -1.9969655987175055,
    -1.1188662859407832,
    1.9032131213195476,
    3.27005557769979,
    7.933351304139976,
    10.217325747954812,
    12.544204750019354,
    12.905340919318629,
    14.85274090951189,
    15.76272239914929,
    19.407198911049612,
    20.543631173255964
   ],
   [
    -2.0102482655891025,
    -1.1121445279927735,
    1.8926892901865997,
    3.328495773907546,
    7.832915990629633,
    10.208824071795384,
    12.642279750558876,
    13.029802420360204,
    14.756253367582884,
    15.64140255770237,
    19.51448515293143,
    20.634109115909567
   ],
   [
    -2.0222684582390955,
    -1.106263592185425,
    1.8831539952645713,
    3.3844207616090265,
    7.739144969416859,
    10.201045747700565,
    12.740319105095711,
    13.154811153461994,
    14.659695147217946,
    15.518253141445166,
    19.623916428996164,
    20.72381965828126
   ],
   [
    -2.0330240055366393,
    -1.10116079635614,
    1.8746099001099945,
    3.437171676009017,
    7.652658267456061,
    10.19402029113765,
    12.838035921011695,
    13.28021123089504,
    14.563329977581933,
    15.393761559245359,
    19.735149728863195,
    20.812414227542654
   ],
   [
    -2.0425170553013525,
    -1.0967892665530676,
    1.8670637338945917,
    3.486048117270775,
    7.574110933812676,
    10.187771263272326,
    12.935050575085151,
    13.405789688551907,
    14.467534353674713,
    15.268442648310844,
    19.847638912031243,
    20.899454806322378
   ],
   [
    -2.0507455618219983,
    -1.0930977144251053,
    1.8605192068772858,
    3.530345441384608,
    7.504176864269143,
    10.18231965661019,
    13.030812543744142,
    13.53124872955336,
    14.372855953550715,
    15.142823372137553,
    19.9607953606113,
    20.984395889374323
   ],
   [
    -2.0577097179361945,
    -1.0900483965767085,
    1.8549750859350589,
    3.5693482683058986,
    7.443532395030575,
    10.177679489431842,
    13.124428320445471,
    13.656065351970806,
    14.28015874895733,
    15.01757689611935,
    20.07392491680508,
    21.06621818854544
   ],
   [
    -2.063403155885551,
    -1.0875958986969896,
    1.8504391245034295,
    3.6023880955406127,
    7.392834584661575,
    10.173867896997999,
    13.214465668504483,
    13.779367889289613,
    14.190901568697686,
    14.89375798888363,
    20.185975707604754,
    21.06690150400679
   ],
   [
    -2.06783530511637,
    -1.0857209637128769,
    1.8469066416348774,
    3.6288221866076533,
    7.352684368956405,
    10.170893133828853,
    13.298256333204195,
    13.89931346093208,
    14.107704880863041,
    14.773290532631055,
    20.295248447440446,
    20.995195409822088
   ],
   [
    -2.071001452135758,
    -1.0843985551988995,
    1.8443805910067956,
    3.64812225061777,
    7.323599160515671,
    10.168756532994195,
    13.37089199945378,
    14.011570557736174,
    14.03549467181573,
    14.66059966435788,
    20.397414442105713,
    20.917621164445777
   ],
   [
    -2.0729011156932837,
    -1.0836110810563229,
    1.842865626544594,
    3.659876419909896,
    7.305979609269534,
    10.167476125421704,
    13.423415081057067,
    13.983227903324623,
    14.10397783520307,
    14.56791077749273,
    20.482357104019602,
    20.846981937572576
   ],
   [
    -2.07353558982744,
    -1.0833530927312003,
    1.8423597185616563,
    3.66381663813284,
    7.300074375590712,
    10.167048473083323,
    13.44327068954629,
    13.963448933795293,
    14.144524862208488,
    14.52726095792664,
    20.520328118001075,
    20.813580655374484
   ],
   [
    -2.1919132688920193,
    -0.962012718925961,
    1.7728702796256914,
    3.748241933758548,
    7.397879949885578,
    10.667023784100483,
    13.14324637483765,
    13.654243095113232,
    13.903004181860968,
    14.266809343593303,
    20.639748209776677,
    21.061987934665815
   ],
   [
    -2.3270069055331417,
    -0.8292954496927369,
    1.7352776077059056,
    3.8392577894380193,
    7.5032844253774975,
    11.172097867663517,
    12.849918579316448,
    13.362105766417383,
    13.665887298625888,
    14.016489003293298,
    20.577371305772097,
    21.236467696139208
   ],
   [
    -2.4769393725553837,
    -0.6852525370392668,
    1.728764292313947,
    3.9364076500147918,
    7.615674506638907,
    11.66665975258022,
    12.564050171455301,
    13.100918322598826,
    13.43476057951805,
    13.777376273823872,
    20.361114355382718,
    20.950445470730326
   ],
   [
    -2.6391986486284438,
    -0.529940127811242,
    1.7516276223518985,
    4.039191779177527,
    7.734317271812977,
    12.086453258352304,
    12.286319717854218,
    12.933123947514614,
    13.211106450905996,
    13.550618186965902,
    20.098287441504862,
    20.6708064945079
   ],
   [
    -2.810996870186795,
    -0.3634191809298171,
    1.801606810111616,
    4.14700244365343,
    7.858281798723794,
    12.017181671199992,
    12.205403740841396,
    12.99630398520996,
    13.082493559306576,
    13.33718073763342,
    19.827341019776654,
    20.40213148692223
   ],
   [
    -2.989510630630504,
    -0.18577981738137447,
    1.8762650212830023,
    4.259161014779316,
    7.986453972257567,
    11.757030748671871,
    12.044965758062549,
    12.791735846411346,
    13.138047198322424,
    13.524575221278221,
    19.559210494502054,
    20.147968978878563
   ],
   [
    -3.1720853547436128,
    0.0029019192727546424,
    1.9732090129123423,
    4.374915939603702,
    8.117465447880361,
    11.506188160362946,
    11.820524303958349,
    12.598867442143224,
    12.954231557816701,
    14.03983300566064,
    19.297495973853195,
    19.91242821369637
   ],
   [
    -3.3563446442420646,
    0.20253090408096738,
    2.0901892128891575,
    4.4934205139404,
    8.249645664044529,
    11.264919125788337,
    11.586528458888512,
    12.419250630543186,
    12.786754545985339,
    14.567520625650875,
    19.04271190803572,
    19.700687564987074
   ],
   [
    -3.5402247558783397,
    0.41299878513610305,
    2.225173513086634,
    4.613738476626179,
    8.380962924122782,
    11.033443210913585,
    11.35520270446409,
    12.254590850142618,
    12.636665811995032,
    15.085539949581678,
    18.792222687931847,
    19.52166340927135
   ],
   [
    -3.7219713361953635,
    0.6341836020352241,
    2.3763269609978304,
    4.734850867121952,
    8.508978883453237,
    10.811952158850188,
    11.130482253024962,
    12.1067503227143,
    12.505041999283955,
    15.574035200492265,
    18.533293228776746,
    19.066039405808848
   ],
   [
    -3.9001133845955356,
    0.8659418111806882,
    2.5420055470186176,
    4.855648567859261,
    8.630842696780787,
    10.600600767010532,
    10.913960651162839,
    11.977693104863793,
    12.392973402095697,
    16.006422713779955,
    18.208369148561378,
    18.590928629207706
   ],
   [
    -4.073419165768806,
    1.108112737409762,
    2.7207234597813863,
    4.974974039647644,
    8.743352269431831,
    10.399524493870446,
    10.706401710511878,
    11.869364503765665,
    12.30156423608325,
    16.34777707204664,
    17.73919614007023,
    18.282031796530408
   ],
   [
    -4.240865976291167,
    1.3605055163812891,
    2.9110892987346486,
    5.091629200452836,
    8.843151239088614,
    10.208848346964501,
    10.508164234887742,
    11.783314046556608,
    12.231892579652357,
    16.565621360478396,
    17.205685073826665,
    18.062753472078093
   ],
   [
    -4.4016032839787025,
    1.622900313220076,
    3.1117659176401546,
    5.204410349766727,
    8.92707106186044,
    10.028671339358432,
    10.319423135882317,
    11.720166619310262,
    12.1849641993505,
    16.651700704128352,
    16.6670273410525,
    17.877332975824725
   ],
   [
    -4.554938805564865,
    1.8950124107341202,
    3.321419427790074,
    5.312134513282152,
    8.992626140897322,
    9.85907467159387,
    10.140220137846553,
    11.678735068425869,
    12.16163370767715,
    16.13993541601492,
    16.62743758572801,
    17.713240322609032
   ],
   [
    -4.700282093849701,
    2.1765205376651986,
    3.5386978794267923,
    5.413733827809326,
    9.038558563212957,
    9.700140041176834,
    9.970527182697568,
    11.65498084735307,
    12.162618131072986,
    15.633009028196156,
    16.524132261731115,
    17.567450703795597
   ],
   [
    -4.837122617675882,
    2.4670295237352757,
    3.7621690651658786,
    5.508267538972128,
    9.065125357011272,
    9.551927929461824,
    9.810266586351112,
    11.64083730956815,
    12.188341619710117,
    15.154770315660233,
    16.366764978787717,
    17.43933412799345
   ],
   [
    -4.965082144582383,
    2.766018782755671,
    3.9902403821127383,
    5.5949818683521375,
    9.074051385958176,
    9.41449632617628,
    9.659273785388418,
    11.623071251824348,
    12.238887577352394,
    14.716359668446898,
    16.171566002911298,
    17.32906879714486
   ],
   [
    -5.0837715397288195,
    3.072852513099531,
    4.221169035346713,
    5.673371153692118,
    9.068123593385193,
    9.28791135177473,
    9.517428928171972,
    11.582735587694494,
    12.313919656824615,
    14.33309598484699,
    15.949209441424737,
    17.237243801262892
   ],
   [
    -5.192934453556995,
    3.386665371259721,
    4.452910611875411,
    5.743128815270399,
    9.050563653090592,
    9.172196135227162,
    9.384512561487696,
    11.496795755417137,
    12.412561730246173,
    14.023546768926078,
    15.707907459158386,
    17.1645172547338
   ],
   [
    -5.292312037721256,
    3.706328839839882,
    4.683118953977667,
    5.804240496632797,
    9.024558568101298,
    9.06740668866023,
    9.260370524273732,
    11.345331008792574,
    12.533340123352941,
    13.8031308807867,
    15.455342361441074,
    17.111507790507513
   ],
   [
    -5.381705873641733,
    4.030258295024522,
    4.909005193552436,
    5.856880330981277,
    8.97356291751484,
    8.992809400739407,
    9.144885282974363,
    11.122820300847561,
    12.674023897607777,
    13.673377646517443,
    15.199394988118879,
    17.078559975733157
   ],
   [
    -5.460940497044089,
    4.3562229410307225,
    5.1272662936571205,
    5.9014348126565315,
    8.890702197009402,
    8.957336059371793,
    9.03808990196034,
    10.842246279052492,
    12.831459190718588,
    13.618535553806934,
    14.948183914020055,
    17.065451284914566
   ],
   [
    -5.5298728666127435,
    4.680938324244346,
    5.333961684435343,
    5.9383999458495875,
    8.818844225900651,
    8.91918120058572,
    8.940259303930757,
    10.526955611918705,
    13.00127805687214,
    13.614446952874713,
    14.709805483309289,
    17.070989834355682
   ],
   [
    -5.588388418974966,
    4.999422787459999,
    5.524418508079856,
    5.968342977179082,
    8.757997155314477,
    8.852053871497919,
    8.878088909691849,
    10.201682117446492,
    13.177465681935269,
    13.63877799395707,
    14.492052737234006,
    17.09257326771011
   ],
   [
    -5.636385219624048,
    5.30389191249171,
    5.693234648513044,
    5.991863989020038,
    8.708199107758734,
    8.774763003688317,
    8.831978585219534,
    9.890542087521323,
    13.351771221964556,
    13.674941937084068,
    14.302222937426393,
    17.125835822348694
   ],
   [
    -5.6737911920789275,
    5.58196617650645,
    5.834324552455035,
    6.009507161706796,
    8.66945397750155,
    8.710294293491978,
    8.776810109306275,
    9.6193184006083,
    13.513001675744245,
    13.711735927165021,
    14.146851637612098,
    17.164464403070387
   ],
   [
    -5.70055248578122,
    5.814319112665517,
    5.941336803964155,
    6.02173582129924,
    8.641767609979008,
    8.661197978854931,
    8.71067031604324,
    9.415150477633267,
    13.646735725004005,
    13.742072430533565,
    14.03150195217492,
    17.20072913989962
   ],
   [
    -5.716624881852341,
    5.973711074836007,
    6.008406424384781,
    6.028928741887564,
    8.625156709827605,
    8.63022969461308,
    8.647253860795837,
    9.295152873474894,
    13.73662549181543,
    13.761708376612194,
    13.96046848309835,
    17.22663942458982
   ],
   [
    -5.721991639511536,
    6.031288958961113,
    6.03128896382459,
    6.031288963824623,
    8.619617161180004,
    8.619617251618008,
    8.619617857454895,
    9.256987026571899,
    13.76847023611272,
    13.768471444129535,
    13.936474168030074,
    17.236048499142203
   ],
   [
    -5.718414327244895,
    5.988102024714409,
    6.025158679397582,
    6.025158679397635,
    8.62863087252872,
    8.62863098066556,
    8.630993082157692,
    9.2824637127131,
    13.75554605726261,
    13.755548836467371,
    13.952488022699352,
    17.220594329950032
   ],
   [
    -5.707689329214941,
    5.865516569484415,
    6.007075351541557,
    6.007075351541584,
    8.65401325127433,
    8.655243793746822,
    8.655245415454534,
    9.36319483443902,
    13.7180903252655,
    13.718092919299991,
    14.000083853778714,
    17.175763391535423
   ],
   [
    -5.689842082932275,
    5.679998018276883,
    5.977970386193885,
    5.977970386193908,
    8.668135232889147,
    8.698207358181117,
    8.69820867792985,
    9.503956459831949,
    13.659996080166685,
    13.659998487080745,
    14.077933717479828,
    17.105914123801597
   ],
   [
    -5.664886391009702,
    5.449309252232823,
    5.939209233041593,
    5.939209233041696,
    8.662645819285737,
    8.755606228793782,
    8.755609709763966,
    9.69868303481737,
    13.586647845355014,
    13.586648948531625,
    14.183750918967991,
    17.0173584064437
   ],
   [
    -5.632854262281379,
    5.18793505720439,
    5.89242453214453,
    5.892424532145309,
    8.638283064297282,
    8.825050167427747,
    8.82505026634221,
    9.933455495615712,
    13.504038253140786,
    13.50404126819354,
    14.31413243077537,
    16.91768578558361
   ],
   [
    -5.5937833833031405,
    4.906325805067264,
    5.839312969372618,
    5.839312969372772,
    8.59947340975728,
    8.903820890682685,
    8.903821837471048,
    10.194861579414189,
    13.418053377479525,
    13.418054310151476,
    14.464142510680507,
    16.815504331209265
   ],
   [
    -5.547724731280211,
    4.611715295732149,
    5.781506875807361,
    5.781506875807617,
    8.550348511667616,
    8.989002269797474,
    8.98900287889278,
    10.4730667232901,
    13.334169808213334,
    13.334170083297014,
    14.626523307532228,
    16.720957011952525
   ],
   [
    -5.49474153893746,
    4.309112298099814,
    5.720495803758325,
    5.720495803758377,
    8.49408711415256,
    9.077571363590032,
    9.077571869670587,
    10.7614397366482,
    13.257383880705358,
    13.257386810143778,
    14.790386046712998,
    16.64700066879052
   ],
   [
    -5.43491187532409,
    4.002044225525,
    5.657571930966188,
    5.657571930966229,
    8.433046002615823,
    9.16640918386476,
    9.166410004030482,
    11.055533566310855,
    13.192229570105974,
    13.192230966864381,
    14.93977408920888,
    16.610871971754754
   ],
   [
    -5.368330110770343,
    3.6930811374569132,
    5.593848966821477,
    5.593848966821494,
    8.36907582218998,
    9.25244576657172,
    9.252446686468094,
    11.352322163119295,
    13.142851925318263,
    13.142852011003695,
    15.054585216495807,
    16.633415551396922
   ],
   [
    -5.29511072375613,
    3.3841526412445524,
    5.53025662459971,
    5.530256624599784,
    8.30362772531253,
    9.332718889323552,
    9.332719045972253,
    11.649638288889859,
    13.11299248090589,
    13.112993181148797,
    15.11816254232643,
    16.731569524008478
   ],
   [
    -5.215387796990243,
    3.0767663802069443,
    5.467572535198631,
    5.4675725351986815,
    8.23786032054343,
    9.404513811690927,
    9.40451420120283,
    11.945758790881756,
    13.1059109860855,
    13.1059111760383,
    15.128416476612056,
    16.907399524383887
   ],
   [
    -5.129344294280987,
    2.7721297013576818,
    5.406397901210393,
    5.406397901210712,
    8.172706462856066,
    9.465597648344815,
    9.465598309219823,
    12.239093619012282,
    13.124229433989683,
    13.124230261267053,
    15.098008663247725,
    17.148073104545748
   ],
   [
    -5.0371807838101725,
    2.4712643858412773,
    5.347263739949681,
    5.347263739949782,
    8.108930221583131,
    9.514426945703034,
    9.514429415506687,
    12.527784784799888,
    13.169805423891162,
    13.169808234856516,
    15.044164871449109,
    17.436302405595136
   ],
   [
    -4.939130050690343,
    2.1751090940186573,
    5.290581057055607,
    5.290581057055766,
    8.04716728966704,
    9.55028518326842,
    9.550285407253133,
    12.809194280358943,
    13.243566890042024,
    13.243567442653157,
    14.98193693829682,
    17.757305420177424
   ],
   [
    -4.835509813330343,
    1.8844924095350288,
    5.236685549406755,
    5.236685549406798,
    7.987924010035216,
    9.573336198481611,
    9.573336267720718,
    13.079033076092044,
    13.345499308996516,
    13.345499702546759,
    14.923992903657497,
    18.099575570177514
   ],
   [
    -4.726709159406685,
    1.6002338879886626,
    5.185839537898757,
    5.1858395378987865,
    7.931609215205793,
    9.584526169648703,
    9.584527238401934,
    13.329905473518254,
    13.47474244907337,
    13.47474358038642,
    14.88308506523875,
    18.453236007227485
   ],
   [
    -4.613204130946946,
    1.323181675523279,
    5.138256626636049,
    5.138256626636105,
    7.878568520763566,
    9.585400775152364,
    9.585402827720198,
    13.549479330881482,
    13.629798806069445,
    13.62979888249408,
    14.875040831858332,
    18.807934873808723
   ],
   [
    -4.495610678413054,
    1.0542457439163937,
    5.094108465407386,
    5.094108465407415,
    7.829070501940854,
    9.577862379639168,
    9.577862636340795,
    13.720490667262412,
    13.808765296192572,
    13.808765392564158,
    14.919317031845347,
    19.150206946712398
   ],
   [
    -4.374710670410365,
    0.7944560655597468,
    5.053523503271503,
    5.053523503271553,
    7.783339143090795,
    9.563936299697424,
    9.56393660847572,
    13.82929801592699,
    14.00955711883556,
    14.009557193381237,
    15.03098935349204,
    19.46023917329049
   ],
   [
    -4.251506764055206,
    0.5450554514917259,
    5.016609947977625,
    5.016609947977671,
    7.741563025021714,
    9.545608555919992,
    9.545608873075034,
    13.879261460354055,
    14.230108520672973,
    14.230109130411211,
    15.207494154829044,
    19.70826058548012
   ],
   [
    -4.127321513585056,
    0.3075318153695381,
    4.9834419397052026,
    4.9834419397052665,
    7.703883372495798,
    9.524698740066693,
    9.52469887761868,
    13.888380919988384,
    14.468370442689075,
    14.46837147551443,
    15.431056015155393,
    19.849518870541974
   ],
   [
    -4.00388645466933,
    0.08376881816264062,
    4.954078506484559,
    4.954078506484598,
    7.670421420822476,
    9.502816062538056,
    9.502816683710876,
    13.874993263726408,
    14.722444595733762,
    14.722445559720992,
    15.682981597108546,
    19.48736405013757
   ],
   [
    -3.8834808896107385,
    -0.12382145988960548,
    4.928571041325532,
    4.928571041325558,
    7.641262971173094,
    9.481335275370892,
    9.481337104114228,
    13.85144956983873,
    14.990484135272167,
    14.990485576238608,
    15.94980015886791,
    19.119784523290516
   ],
   [
    -3.7691012061532856,
    -0.3121542120177692,
    4.906940719264175,
    4.906940719264234,
    7.61646688316144,
    9.461389134442765,
    9.461389607503548,
    13.825005722049617,
    15.270527471883414,
    15.270536969879203,
    16.221932164920222,
    18.752519969550463
   ],
   [
    -3.664556123977189,
    -0.47730710044802654,
    4.889222306600843,
    4.889222306601043,
    7.596124947629112,
    9.443902865719817,
    9.443903092640916,
    13.799877114383168,
    15.560222089344931,
    15.560222336492854,
    16.490856186862302,
    18.38999543897417
   ],
   [
    -3.5745750818838133,
    -0.6144959222965128,
    4.875427637193832,
    4.875427637193855,
    7.580261873230586,
    9.42959488170098,
    9.429595497179813,
    13.778531128214032,
    15.855846658811563,
    15.85584730489151,
    16.745967947051746,
    18.03702661384649
   ],
   [
    -3.50453102997659,
    -0.7182902407145563,
    4.865572878010142,
    4.865572878012361,
    7.568914671935216,
    9.41900682866533,
    9.419006936668964,
    13.762448108132544,
    16.149284979302738,
    16.14928872434057,
    16.970219980006952,
    17.702343272381764
   ],
   [
    -3.45974970070432,
    -0.7833319849416847,
    4.859655610366474,
    4.85965561036648,
    7.562095981954796,
    9.41250866605124,
    9.412511063983846,
    13.75249350945323,
    16.4145362595415,
    16.41453686650122,
    17.134085858878663,
    17.412263972214024
   ],
   [
    -3.444307043508498,
    -0.8055329724111063,
    4.857682351770104,
    4.8576823517701335,
    7.559821481958522,
    9.410317363293915,
    9.410317481694571,
    13.749128326361713,
    16.54805654340217,
    16.548056937348285,
    17.19644263619974,
    17.270441981228117
   ]
  ],
  "scf_eigenvalues_ev": [
   [
    -5.721982190769742,
    6.0312983165417196,
    6.031298321303138,
    6.031298321303858,
    8.619621952895066,
    8.619621952895109,
    8.619621988372757,
    9.25699118852593,
    13.768478938619989,
    13.768478938620003,
    13.936505057716186,
    17.236059172104433
   ],
   [
    -5.522084739834501,
    4.461174524592462,
    5.751325061289984,
    5.751325071758847,
    8.522948064444693,
    9.033062989012292,
    9.033063007194222,
    10.616309734314529,
    13.29460616725888,
    13.294606190306036,
    14.709165137266737,
    16.68045201261979
   ],
   [
    -4.939120941308197,
    2.1751175325204826,
    5.290589495546476,
    5.29058951370211,
    8.04717614250996,
    9.550290963726082,
    9.550291006682139,
    12.809205751836732,
    13.243576102188408,
    13.243576224231894,
    14.98196135774967,
    17.757328467839322
   ],
   [
    -4.065372633549449,
    0.19380363031305484,
    4.968290921897692,
    4.968290948159792,
    7.686633836350539,
    9.513794662253973,
    9.513794740232468,
    13.883607628904883,
    14.593556723848135,
    14.593556951978384,
    15.554458384156534,
    19.669613185312574
   ],
   [
    -3.4442989585844783,
    -0.8055233716828152,
    4.857690491740236,
    4.8576905177951035,
    7.559830618466466,
    9.41032433329548,
    9.410324423992785,
    13.74915273790822,
    16.548064454491893,
    16.54806495862214,
    17.196464259858665,
    17.27044887456293
   ],
   [
    -5.454711732352179,
    4.705320894274078,
    5.250476285472203,
    5.250476285754104,
    8.07968764465942,
    9.728678007161474,
    9.72867802935581,
    10.311551305044473,
    12.544574189088078,
    14.066418344119862,
    15.00287852765656,
    17.70341590761996
   ],
   [
    -4.995870891582797,
    2.857292010523644,
    4.749397718318524,
    4.818838161943899,
    8.207394435655377,
    9.70072198764186,
    10.483543729512412,
    10.794826539601182,
    13.420518753521218,
    14.22605684131041,
    15.986268320966285,
    17.54613615968441
   ],
   [
    -4.198610991853344,
    0.8386207615302006,
    4.238860789025516,
    4.484496902456307,
    8.296649363179396,
    9.661479646072491,
    10.499313357703002,
    11.49434148894409,
    15.324296258535872,
    15.329034240112664,
    15.83518651291142,
    19.315513888906445
   ],
   [
    -3.358488393630287,
    -0.5924681992519633,
    3.8027082231982963,
    4.5058737525256225,
    8.237747943871433,
    9.551321401287108,
    10.152754279528065,
    13.357467781571058,
    14.990617684756263,
    16.468974492235102,
    17.435750240958843,
    17.58929206835526
   ],
   [
    -3.596496911429608,
    -0.23059987617497915,
    3.6270808139986377,
    4.794119084333641,
    8.391343217538873,
    9.665607582993172,
    9.92485906321809,
    13.877760390458869,
    14.11224866357387,
    15.182055632596878,
    17.12798720197353,
    18.316200230132907
   ],
   [
    -4.498219487867163,
    1.4842467760719602,
    3.7795885827497946,
    5.273707607001497,
    8.735765511322487,
    9.724032247740517,
    9.88987762029472,
    12.269202316224224,
    12.5305103495355,
    15.794800288831626,
    16.007265213203638,
    18.345834795710378
   ],
   [
    -5.192925222016192,
    3.386673358646657,
    4.452919332503826,
    5.743137673882783,
    9.050568242859583,
    9.172200766898959,
    9.384523167484272,
    11.49680414314112,
    12.412570421121275,
    14.023555302460894,
    15.707932102836178,
    17.164536466266448
   ],
   [
    -4.6624836139510935,
    2.554003072727812,
    4.190828137775946,
    4.190828139317717,
    7.21710582775262,
    9.200846568408515,
    11.743577340268734,
    11.743577361154,
    13.928592558378156,
    14.958316820395881,
    17.34611285709508,
    18.97570182615667
   ],
   [
    -3.967472764953101,
    1.159544178447895,
    3.4295965859597017,
    3.877925666793427,
    7.434847258312973,
    8.965198395446905,
    11.967188145338957,
    12.26211498294829,
    15.978722555394027,
    16.013099105015048,
    17.593415516152838,
    19.14076711322597
   ],
   [
    -3.0627264978951696,
    -0.24901937115076345,
    2.5847709739767963,
    3.8795512086926984,
    7.607600996985343,
    10.485823074726884,
    11.70982484083274,
    11.934364700715198,
    16.13381752964688,
    16.51193090648675,
    18.100000238952667,
    18.544388544501608
   ],
   [
    -2.864498690016575,
    -0.5000016996832517,
    2.1373401956192684,
    4.190061733055226,
    7.92380843742077,
    11.453912437373207,
    11.502829221121171,
    12.940361449325456,
    13.949100395164079,
    13.999429707595187,
    18.522983467134065,
    20.727242513511563
   ],
   [
    -3.721962799877561,
    0.6341914314262492,
    2.376336739066269,
    4.734858989611638,
    8.508988470286775,
    10.811956869870375,
    11.130496547317074,
    12.106760350823697,
    12.505053137189432,
    15.574044889927862,
    18.533305917407297,
    19.066047565734955
   ],
   [
    -3.3771279999725694,
    0.3668692927711077,
    3.4872630630529624,
    3.4872630666221576,
    6.716260152033145,
    7.639668852192646,
    13.990523777098522,
    13.990523796007635,
    16.438406591938065,
    16.518219759703967,
    18.936263572494454,
    18.93626359856724
   ],
   [
    -2.4990644610815758,
    -0.6971615171400593,
    2.6842515524424537,
    3.4119888847239785,
    6.99594352598772,
    8.045791252548185,
    14.230792338822688,
    14.284438280207954,
    16.665113679674764,
    16.76879366355986,
    18.26698508916219,
    18.656532753150096
   ],
   [
    -2.073527895682916,
    -1.0833451823203133,
    1.8423699054245484,
    3.6638244880097717,
    7.300087454141371,
    10.167060542131976,
    13.443274888006309,
    13.96346068176865,
    14.144532724745936,
    14.527272126031818,
    20.520339870894993,
    20.813589967786022
   ],
   [
    -1.6631853027224974,
    -1.6631852929130118,
    3.2458451588529784,
    3.245845161838401,
    6.816566782361552,
    6.816566909730721,
    15.996828084320672,
    15.996828095978467,
    16.94741154505717,
    16.947411577131945,
    18.494554072272944,
    18.49455408725222
   ],
   [
    -4.4204774493508765,
    1.8024628462733248,
    3.391966762890285,
    4.639762274695721,
    8.503598712482246,
    9.904919462511156,
    10.254044984271125,
    11.495241669126449,
    13.77018683008078,
    16.153035786914472,
    17.012935964871968,
    18.081608127419823
   ],
   [
    -3.5518795659211886,
    0.2842009163031395,
    2.791697738396243,
    4.152672494550748,
    8.927492719225262,
    9.592294518546419,
    11.03853521074561,
    11.933229818241623,
    14.982961081719054,
    15.677467651238429,
    17.949944765033326,
    18.782652823160447
   ],
   [
    -2.916330767125512,
    -0.637113026374769,
    2.662223800519398,
    3.9294253876493785,
    9.095526166908234,
    9.200438021115648,
    11.905834966933327,
    13.114433160204678,
    13.367599367859526,
    16.55804444321473,
    17.593169499614632,
    18.32073136688145
   ],
   [
    -3.183476867244351,
    0.15194335738235604,
    2.755869826464624,
    3.345197212528085,
    8.01664705818958,
    8.719629517087453,
    11.74534329104875,
    13.941829283443019,
    16.10562208816121,
    16.159221811821176,
    18.723616118923715,
    19.231431164932655
   ],
   [
    -2.3295461934938055,
    -0.7954297471569431,
    2.0760619696497713,
    3.149757230105734,
    8.456057322647762,
    10.320909943438052,
    11.27763678474775,
    13.410433565564224,
    14.359047139623062,
    17.01021823053575,
    18.111304762979685,
    20.223352153360448
   ],
   [
    -2.672632238022067,
    -0.43880846511583543,
    1.9136799348739109,
    3.516256635925151,
    8.925724823477724,
    10.569638850779386,
    11.228067366615422,
    13.017985020496115,
    13.821549105748776,
    15.199078732050015,
    19.979975550812224,
    20.17447390342472
   ],
   [
    -1.588469090234782,
    -1.5884690783891742,
    2.7030456676069634,
    2.703045674164991,
    8.04673464235138,
    8.046734780071239,
    13.808784903878715,
    13.80878513808334,
    16.50234871095874,
    16.502348743104974,
    18.75639384853978,
    18.756393878895736
   ],
   [
    -1.5064270188718867,
    -1.5064270086936644,
    2.2814480136574056,
    2.281448019909588,
    10.315252489941647,
    10.315252645795217,
    11.00379152262919,
    11.003791626322904,
    16.50115972730493,
    16.501159729199376,
    18.90366864819324,
    18.90366872250194
   ]
  ],
  "scf_kpoint_weights": [
   0.00390625,
   0.03125,
   0.03125,
   0.03125,
   0.015625,
   0.0234375,
   0.09375,
   0.09375,
   0.09375,
   0.09375,
   0.09375,
   0.046875,
   0.0234375,
   0.09375,
   0.09375,
   0.09375,
   0.046875,
   0.0234375,
   0.09375,
   0.046875,
   0.01171875,
   0.09375,
   0.1875,
   0.09375,
   0.09375,
   0.1875,
   0.09375,
   0.046875,
   0.0234375
  ],
  "fermi_energy_ev": 6.3737792366685015
 },
 "reference": {
  "band_eigenvalues_ev": [
   [
    -5.722,
    6.0313,
    6.0313,
    6.0313,
    8.6196,
    8.6196,
    8.6196,
    9.257,
    13.7685,
    13.7685,
    13.9365,
    17.236
   ],
   [
    -5.7172,
    5.9977,
    6.011,
    6.011,
    8.6077,
    8.6458,
    8.6458,
    9.2899,
    13.7289,
    13.7738,
    13.9578,
    17.2444
   ],
   [
    -5.7029,
    5.9009,
    5.9527,
    5.9527,
    8.5727,
    8.7217,
    8.7217,
    9.384,
    13.616,
    13.7897,
    14.0212,
    17.2695
   ],
   [
    -5.6791,
    5.7511,
    5.8625,
    5.8625,
    8.5164,
    8.8414,
    8.8414,
    9.5274,
    13.4454,
    13.8162,
    14.1247,
    17.3114
   ],
   [
    -5.6458,
    5.5603,
    5.7481,
    5.7481,
    8.4415,
    8.9969,
    8.9969,
    9.7043,
    13.2373,
    13.8533,
    14.2655,
    17.3698
   ],
   [
    -5.603,
    5.3393,
    5.6167,
    5.6167,
    8.3512,
    9.1809,
    9.1809,
    9.8976,
    13.0129,
    13.901,
    14.4403,
    17.4448
   ],
   [
    -5.5508,
    5.0967,
    5.4745,
    5.4745,
    8.2488,
    9.3872,
    9.3872,
    10.0879,
    12.7956,
    13.9592,
    14.6455,
    17.5362
   ],
   [
    -5.4891,
    4.8387,
    5.3259,
    5.3259,
    8.1376,
    9.6112,
    9.6112,
    10.2503,
    12.6127,
    14.028,
    14.8777,
    17.6437
   ],
   [
    -5.418,
    4.5696,
    5.1747,
    5.1747,
    8.0206,
    9.8492,
    9.8492,
    10.3539,
    12.4978,
    14.1074,
    15.1335,
    17.767
   ],
   [
    -5.3376,
    4.2926,
    5.0232,
    5.0232,
    7.9003,
    10.0985,
    10.0985,
    10.369,
    12.4823,
    14.1974,
    15.4098,
    17.9056
   ],
   [
    -5.2479,
    4.0099,
    4.8734,
    4.8734,
    7.7791,
    10.2876,
    10.357,
    10.357,
    12.5754,
    14.2979,
    15.7038,
    18.0587
   ],
   [
    -5.149,
    3.7231,
    4.7268,
    4.7268,
    7.6589,
    10.1291,
    10.6232,
    10.6232,
    12.7589,
    14.4089,
    16.0128,
    18.2253
   ],
   [
    -5.0409,
    3.4332,
    4.5845,
    4.5845,
    7.5413,
    9.9222,
    10.8958,
    10.8958,
    13.0046,
    14.5305,
    16.3342,
    18.4035
   ],
   [
    -4.9238,
    3.1414,
    4.4473,
    4.4473,
    7.4278,
    9.6897,
    11.1739,
    11.1739,
    13.2902,
    14.6626,
    16.6654,
    18.5909
   ],
   [
    -4.7976,
    2.8481,
    4.3159,
    4.3159,
    7.3193,
    9.4462,
    11.4567,
    11.4567,
    13.6013,
    14.8052,
    17.0038,
    18.7836
   ],
   [
    -4.6625,
    2.554,
    4.1908,
    4.1908,
    7.2171,
    9.2008,
    11.7436,
    11.7436,
    13.9286,
    14.9583,
    17.3461,
    18.9757
   ],
   [
    -4.5186,
    2.2595,
    4.0725,
    4.0725,
    7.1218,
    8.9592,
    12.0341,
    12.0341,
    14.2664,
    15.1219,
    17.6888,
    19.1575
   ],
   [
    -4.366,
    1.9652,
    3.9613,
    3.9613,
    7.0343,
    8.7248,
    12.3279,
    12.3279,
    14.6106,
    15.2958,
    18.0274,
    19.3144
   ],
   [
    -4.2048,
    1.6714,
    3.8574,
    3.8574,
    6.9552,
    8.5,
    12.6246,
    12.6246,
    14.9586,
    15.4803,
    18.3563,
    19.425
   ],
   [
    -4.0352,
    1.3786,
    3.7612,
    3.7612,
    6.885,
    8.2865,
    12.9241,
    12.9241,
    15.3079,
    15.6751,
    18.6686,
    19.4642
   ],
   [
    -3.8572,
    1.087,
    3.6729,
    3.6729,
    6.8242,
    8.0852,
    13.2261,
    13.2261,
    15.6569,
    15.8803,
    18.9552,
    19.4134
   ],
   [
    -3.6712,
    0.7973,
    3.5925,
    3.5925,
    6.7733,
    7.8969,
    13.5304,
    13.5304,
    16.004,
    16.0958,
    19.2053,
    19.2731
   ],
   [
    -3.4771,
    0.5097,
    3.5203,
    3.5203,
    6.7326,
    7.722,
    13.8367,
    13.8367,
    16.3216,
    16.3479,
    19.0615,
    19.0615
   ],
   [
    -3.2753,
    0.2247,
    3.4563,
    3.4563,
    6.7026,
    7.5608,
    14.1447,
    14.1447,
    16.5577,
    16.6873,
    18.8015,
    18.8015
   ],
   [
    -3.0658,
    -0.0573,
    3.4007,
    3.4007,
    6.6835,
    7.4134,
    14.4538,
    14.4538,
    16.8041,
    17.021,
    18.5119,
    18.5119
   ],
   [
    -2.849,
    -0.3358,
    3.3535,
    3.3535,
    6.6757,
    7.2798,
    14.7631,
    14.7631,
    17.0606,
    17.3478,
    18.2063,
    18.2063
   ],
   [
    -2.6251,
    -0.6105,
    3.3148,
    3.3148,
    6.6796,
    7.1601,
    15.0703,
    15.0703,
    17.3273,
    17.6662,
    17.8947,
    17.8947
   ],
   [
    -2.3942,
    -0.881,
    3.2847,
    3.2847,
    6.6953,
    7.0541,
    15.3713,
    15.3713,
    17.5865,
    17.5865,
    17.6041,
    17.9746
   ],
   [
    -2.1568,
    -1.1468,
    3.2631,
    3.2631,
    6.7232,
    6.9616,
    15.6554,
    15.6554,
    17.2955,
    17.2955,
    17.891,
    18.2709
   ],
   [
    -1.913,
    -1.4077,
    3.2502,
    3.2502,
    6.7635,
    6.8825,
    15.8918,
    15.8918,
    17.0542,
    17.0542,
    18.1878,
    18.5524
   ],
   [
    -1.6632,
    -1.6632,
    3.2458,
    3.2458,
    6.8166,
    6.8166,
    15.9968,
    15.9968,
    16.9474,
    16.9474,
    18.4945,
    18.4945
   ],
   [
    -1.6628,
    -1.6628,
    3.2423,
    3.2423,
    6.8231,
    6.8231,
    15.9865,
    15.9865,
    16.9296,
    16.9296,
    18.5083,
    18.5083
   ],
   [
    -1.6616,
    -1.6616,
    3.2316,
    3.2316,
    6.8428,
    6.8428,
    15.9545,
    15.9545,
    16.8817,
    16.8817,
    18.5409,
    18.5409
   ],
   [
    -1.6597,
    -1.6597,
    3.2142,
    3.2142,
    6.8753,
    6.8753,
    15.8983,
    15.8983,
    16.8167,
    16.8167,
    18.5752,
    18.5752
   ],
   [
    -1.657,
    -1.657,
    3.1905,
    3.1905,
    6.9202,
    6.9202,
    15.8152,
    15.8152,
    16.7485,
    16.7485,
    18.602,
    18.602
   ],
   [
    -1.6536,
    -1.6536,
    3.161,
    3.161,
    6.9769,
    6.9769,
    15.7044,
    15.7044,
    16.6872,
    16.6872,
    18.6217,
    18.6217
   ],
   [
    -1.6494,
    -1.6494,
    3.1265,
    3.1265,
    7.0448,
    7.0448,
    15.5679,
    15.5679,
    16.6373,
    16.6373,
    18.6372,
    18.6372
   ],
   [
    -1.6446,
    -1.6446,
    3.0875,
    3.0875,
    7.1232,
    7.1232,
    15.4097,
    15.4097,
    16.5991,
    16.5991,
    18.6506,
    18.6506
   ],
   [
    -1.6392,
    -1.6392,
    3.0449,
    3.0449,
    7.2114,
    7.2114,
    15.2349,
    15.2349,
    16.5707,
    16.5707,
    18.6633,
    18.6633
   ],
   [
    -1.6332,
    -1.6332,
    2.9995,
    2.9995,
    7.3086,
    7.3086,
    15.0477,
    15.0477,
    16.5499,
    16.5499,
    18.6757,
    18.6757
   ],
   [
    -1.6267,
    -1.6267,
    2.9518,
    2.9518,
    7.4142,
    7.4142,
    14.8517,
    14.8517,
    16.5347,
    16.5347,
    18.6883,
    18.6883
   ],
   [
    -1.6197,
    -1.6197,
    2.9026,
    2.9026,
    7.5275,
    7.5275,
    14.6495,
    14.6495,
    16.5236,
    16.5236,
    18.7012,
    18.7012
   ],
   [
    -1.6123,
    -1.6123,
    2.8526,
    2.8526,
    7.648,
    7.648,
    14.4428,
    14.4428,
    16.5154,
    16.5154,
    18.7145,
    18.7145
   ],
   [
    -1.6046,
    -1.6046,
    2.8023,
    2.8023,
    7.775,
    7.775,
    14.2332,
    14.2332,
    16.5095,
    16.5095,
    18.7282,
    18.7282
   ],
   [
    -1.5966,
    -1.5966,
    2.7523,
    2.7523,
    7.908,
    7.908,
    14.0215,
    14.0215,
    16.5053,
    16.5053,
    18.7422,
    18.7422
   ],
   [
    -1.5885,
    -1.5885,
    2.703,
    2.703,
    8.0467,
    8.0467,
    13.8088,
    13.8088,
    16.5023,
    16.5023,
    18.7564,
    18.7564
   ],
   [
    -1.5803,
    -1.5803,
    2.655,
    2.655,
    8.1906,
    8.1906,
    13.5955,
    13.5955,
    16.5003,
    16.5003,
    18.7708,
    18.7708
   ],
   [
    -1.5721,
    -1.5721,
    2.6086,
    2.6086,
    8.3392,
    8.3392,
    13.3822,
    13.3822,
    16.499,
    16.499,
    18.7851,
    18.7851
   ],
   [
    -1.564,
    -1.564,
    2.5641,
    2.5641,
    8.4922,
    8.4922,
    13.1693,
    13.1693,
    16.4983,
    16.4983,
    18.7994,
    18.7994
   ],
   [
    -1.5561,
    -1.5561,
    2.522,
    2.522,
    8.6493,
    8.6493,
    12.9572,
    12.9572,
    16.498,
    16.498,
    18.8134,
    18.8134
   ],
   [
    -1.5485,
    -1.5485,
    2.4826,
    2.4826,
    8.8101,
    8.8101,
    12.7463,
    12.7463,
    16.498,
    16.498,
    18.8269,
    18.8269
   ],
   [
    -1.5413,
    -1.5413,
    2.4461,
    2.4461,
    8.9742,
    8.9742,
    12.537,
    12.537,
    16.4982,
    16.4982,
    18.8399,
    18.8399
   ],
   [
    -1.5345,
    -1.5345,
    2.4127,
    2.4127,
    9.1411,
    9.1411,
    12.3295,
    12.3295,
    16.4986,
    16.4986,
    18.8521,
    18.8521
   ],
   [
    -1.5283,
    -1.5283,
    2.3828,
    2.3828,
    9.3105,
    9.3105,
    12.1245,
    12.1245,
    16.499,
    16.499,
    18.8633,
    18.8633
   ],
   [
    -1.5227,
    -1.5227,
    2.3564,
    2.3564,
    9.4816,
    9.4816,
    11.9226,
    11.9226,
    16.4994,
    16.4994,
    18.8735,
    18.8735
   ],
   [
    -1.5179,
    -1.5179,
    2.3338,
    2.3338,
    9.6532,
    9.6532,
    11.7249,
    11.7249,
    16.4999,
    16.4999,
    18.8824,
    18.8824
   ],
   [
    -1.5139,
    -1.5139,
    2.3151,
    2.3151,
    9.8237,
    9.8237,
    11.5331,
    11.5331,
    16.5003,
    16.5003,
    18.8899,
    18.8899
   ],
   [
    -1.5106,
    -1.5106,
    2.3004,
    2.3004,
    9.9895,
    9.9895,
    11.3508,
    11.3508,
    16.5007,
    16.5007,
    18.8958,
    18.8958
   ],
   [
    -1.5083,
    -1.5083,
    2.2899,
    2.2899,
    10.1428,
    10.1428,
    11.1857,
    11.1857,
    16.5009,
    16.5009,
    18.9001,
    18.9001
   ],
   [
    -1.5069,
    -1.5069,
    2.2836,
    2.2836,
    10.2646,
    10.2646,
    11.0568,
    11.0568,
    16.5011,
    16.5011,
    18.9028,
    18.9028
   ],
   [
    -1.5064,
    -1.5064,
    2.2814,
    2.2814,
    10.3152,
    10.3152,
    11.0038,
    11.0038,
    16.5012,
    16.5012,
    18.9037,
    18.9037
   ],
   [
    -1.5434,
    -1.4698,
    2.2537,
    2.3113,
    10.2615,
    10.339,
    10.9992,
    11.0408,
    16.4302,
    16.5675,
    18.8338,
    18.9771
   ],
   [
    -1.5792,
    -1.4353,
    2.2267,
    2.3446,
    10.1657,
    10.3544,
    11.0397,
    11.0879,
    16.3565,
    16.6266,
    18.7692,
    19.0532
   ],
   [
    -1.6137,
    -1.4027,
    2.2006,
    2.3812,
    10.0446,
    10.3626,
    11.1086,
    11.1442,
    16.2803,
    16.6769,
    18.7119,
    19.1317
   ],
   [
    -1.647,
    -1.3722,
    2.1752,
    2.421,
    9.9104,
    10.365,
    11.1936,
    11.2081,
    16.2018,
    16.7163,
    18.6639,
    19.2122
   ],
   [
    -1.6791,
    -1.3437,
    2.1508,
    2.464,
    9.7698,
    10.3627,
    11.2784,
    11.2884,
    16.1213,
    16.743,
    18.6272,
    19.2945
   ],
   [
    -1.7099,
    -1.3171,
    2.1271,
    2.51,
    9.6263,
    10.3571,
    11.3539,
    11.3894,
    16.0389,
    16.7552,
    18.604,
    19.3783
   ],
   [
    -1.7395,
    -1.2924,
    2.1044,
    2.5587,
    9.482,
    10.3491,
    11.4335,
    11.4946,
    15.9548,
    16.7514,
    18.5955,
    19.4636
   ],
   [
    -1.7678,
    -1.2696,
    2.0825,
    2.6102,
    9.338,
    10.3393,
    11.5166,
    11.6031,
    15.8692,
    16.7313,
    18.6027,
    19.5501
   ],
   [
    -1.7949,
    -1.2486,
    2.0615,
    2.664,
    9.1952,
    10.3285,
    11.6024,
    11.7141,
    15.7821,
    16.6949,
    18.6252,
    19.6376
   ],
   [
    -1.8208,
    -1.2293,
    2.0415,
    2.72,
    9.0542,
    10.3169,
    11.6906,
    11.8271,
    15.6936,
    16.6434,
    18.6623,
    19.7262
   ],
   [
    -1.8454,
    -1.2116,
    2.0223,
    2.778,
    8.9155,
    10.305,
    11.7807,
    11.9419,
    15.6039,
    16.5783,
    18.7126,
    19.8155
   ],
   [
    -1.8687,
    -1.1955,
    2.0041,
    2.8376,
    8.7794,
    10.2929,
    11.8725,
    12.0583,
    15.5131,
    16.5015,
    18.7743,
    19.9055
   ],
   [
    -1.8908,
    -1.1808,
    1.9868,
    2.8986,
    8.6463,
    10.2809,
    11.9657,
    12.176,
    15.4211,
    16.4147,
    18.8457,
    19.996
   ],
   [
    -1.9117,
    -1.1675,
    1.9705,
    2.9605,
    8.5167,
    10.2691,
    12.0601,
    12.295,
    15.3283,
    16.3195,
    18.9254,
    20.087
   ],
   [
    -1.9312,
    -1.1555,
    1.9551,
    3.023,
    8.3908,
    10.2577,
    12.1555,
    12.4152,
    15.2345,
    16.2175,
    19.0121,
    20.1783
   ],
   [
    -1.9496,
    -1.1447,
    1.9407,
    3.0857,
    8.2691,
    10.2468,
    12.2518,
    12.5364,
    15.14,
    16.1099,
    19.1044,
    20.2697
   ],
   [
    -1.9666,
    -1.1351,
    1.9272,
    3.1481,
    8.1519,
    10.2364,
    12.3488,
    12.6585,
    15.0447,
    15.9976,
    19.2016,
    20.3612
   ],
   [
    -1.9824,
    -1.1265,
    1.9147,
    3.2097,
    8.0399,
    10.2265,
    12.4463,
    12.7815,
    14.949,
    15.8817,
    19.3027,
    20.4526
   ],
   [
    -1.997,
    -1.1189,
    1.9032,
    3.2701,
    7.9334,
    10.2173,
    12.5442,
    12.9053,
    14.8527,
    15.7627,
    19.4072,
    20.5436
   ],
   [
    -2.0102,
    -1.1121,
    1.8927,
    3.3285,
    7.8329,
    10.2088,
    12.6423,
    13.0298,
    14.7563,
    15.6414,
    19.5144,
    20.6341
   ],
   [
    -2.0223,
    -1.1063,
    1.8832,
    3.3844,
    7.7391,
    10.201,
    12.7403,
    13.1548,
    14.6597,
    15.5183,
    19.6239,
    20.7238
   ],
   [
    -2.033,
    -1.1012,
    1.8746,
    3.4372,
    7.6527,
    10.194,
    12.838,
    13.2802,
    14.5633,
    15.3938,
    19.7351,
    20.8124
   ],
   [
    -2.0425,
    -1.0968,
    1.8671,
    3.486,
    7.5741,
    10.1878,
    12.9351,
    13.4058,
    14.4675,
    15.2684,
    19.8476,
    20.8995
   ],
   [
    -2.0507,
    -1.0931,
    1.8605,
    3.5303,
    7.5042,
    10.1823,
    13.0308,
    13.5312,
    14.3729,
    15.1428,
    19.9608,
    20.9844
   ],
   [
    -2.0577,
    -1.09,
    1.855,
    3.5693,
    7.4435,
    10.1777,
    13.1244,
    13.6561,
    14.2802,
    15.0176,
    20.0739,
    21.0662
   ],
   [
    -2.0634,
    -1.0876,
    1.8504,
    3.6024,
    7.3928,
    10.1739,
    13.2145,
    13.7794,
    14.1909,
    14.8938,
    20.186,
    21.0669
   ],
   [
    -2.0678,
    -1.0857,
    1.8469,
    3.6288,
    7.3527,
    10.1709,
    13.2983,
    13.8993,
    14.1077,
    14.7733,
    20.2951,
    20.9948
   ],
   [
    -2.071,
    -1.0844,
    1.8444,
    3.6481,
    7.3236,
    10.1688,
    13.3709,
    14.0116,
    14.0355,
    14.6606,
    20.3974,
    20.9176
   ],
   [
    -2.0729,
    -1.0836,
    1.8429,
    3.6599,
    7.306,
    10.1675,
    13.4234,
    13.9832,
    14.104,
    14.5679,
    20.4823,
    20.847
   ],
   [
    -2.0735,
    -1.0834,
    1.8424,
    3.6638,
    7.3001,
    10.167,
    13.4433,
    13.9634,
    14.1445,
    14.5273,
    20.5203,
    20.8136
   ],
   [
    -2.1919,
    -0.962,
    1.7729,
    3.7482,
    7.3979,
    10.667,
    13.1432,
    13.6542,
    13.903,
    14.2668,
    20.6397,
    21.062
   ],
   [
    -2.327,
    -0.8293,
    1.7353,
    3.8393,
    7.5033,
    11.1721,
    12.8499,
    13.3621,
    13.6659,
    14.0165,
    20.5774,
    21.2365
   ],
   [
    -2.4769,
    -0.6853,
    1.7288,
    3.9364,
    7.6157,
    11.6667,
    12.5641,
    13.1009,
    13.4348,
    13.7774,
    20.3611,
    20.9504
   ],
   [
    -2.6392,
    -0.5299,
    1.7516,
    4.0392,
    7.7343,
    12.0865,
    12.2863,
    12.9331,
    13.2111,
    13.5506,
    20.0983,
    20.6708
   ],
   [
    -2.811,
    -0.3634,
    1.8016,
    4.147,
    7.8583,
    12.0172,
    12.2054,
    12.9963,
    13.0825,
    13.3372,
    19.8273,
    20.4021
   ],
   [
    -2.9895,
    -0.1858,
    1.8763,
    4.2592,
    7.9865,
    11.757,
    12.045,
    12.7917,
    13.138,
    13.5246,
    19.5592,
    20.148
   ],
   [
    -3.1721,
    0.0029,
    1.9732,
    4.3749,
    8.1175,
    11.5062,
    11.8205,
    12.5989,
    12.9542,
    14.0398,
    19.2975,
    19.9123
   ],
   [
    -3.3563,
    0.2025,
    2.0902,
    4.4934,
    8.2496,
    11.2649,
    11.5865,
    12.4192,
    12.7868,
    14.5675,
    19.0427,
    19.7007
   ],
   [
    -3.5402,
    0.413,
    2.2252,
    4.6137,
    8.381,
    11.0334,
    11.3552,
    12.2546,
    12.6367,
    15.0855,
    18.7922,
    19.5217
   ],
   [
    -3.722,
    0.6342,
    2.3763,
    4.7349,
    8.509,
    10.812,
    11.1305,
    12.1067,
    12.505,
    15.574,
    18.5333,
    19.066
   ],
   [
    -3.9001,
    0.8659,
    2.542,
    4.8556,
    8.6308,
    10.6006,
    10.914,
    11.9777,
    12.393,
    16.0064,
    18.2084,
    18.5909
   ],
   [
    -4.0734,
    1.1081,
    2.7207,
    4.975,
    8.7434,
    10.3995,
    10.7064,
    11.8694,
    12.3016,
    16.3478,
    17.7392,
    18.282
   ],
   [
    -4.2409,
    1.3605,
    2.9111,
    5.0916,
    8.8432,
    10.2088,
    10.5082,
    11.7833,
    12.2319,
    16.5656,
    17.2057,
    18.0628
   ],
   [
    -4.4016,
    1.6229,
    3.1118,
    5.2044,
    8.9271,
    10.0287,
    10.3194,
    11.7202,
    12.185,
    16.6517,
    16.667,
    17.8773
   ],
   [
    -4.5549,
    1.895,
    3.3214,
    5.3121,
    8.9926,
    9.8591,
    10.1402,
    11.6787,
    12.1616,
    16.1399,
    16.6274,
    17.7132
   ],
   [
    -4.7003,
    2.1765,
    3.5387,
    5.4137,
    9.0386,
    9.7001,
    9.9705,
    11.655,
    12.1626,
    15.633,
    16.5241,
    17.5674
   ],
   [
    -4.8371,
    2.467,
    3.7622,
    5.5083,
    9.0651,
    9.5519,
    9.8103,
    11.6408,
    12.1883,
    15.1548,
    16.3668,
    17.4393
   ],
   [
    -4.9651,
    2.766,
    3.9902,
    5.595,
    9.0741,
    9.4145,
    9.6593,
    11.6231,
    12.2389,
    14.7164,
    16.1716,
    17.3291
   ],
   [
    -5.0838,
    3.0729,
    4.2212,
    5.6734,
    9.0681,
    9.2879,
    9.5174,
    11.5827,
    12.3139,
    14.3331,
    15.9492,
    17.2372
   ],
   [
    -5.1929,
    3.3867,
    4.4529,
    5.7431,
    9.0506,
    9.1722,
    9.3845,
    11.4968,
    12.4126,
    14.0235,
    15.7079,
    17.1645
   ],
   [
    -5.2923,
    3.7063,
    4.6831,
    5.8042,
    9.0246,
    9.0674,
    9.2604,
    11.3453,
    12.5333,
    13.8031,
    15.4553,
    17.1115
   ],
   [
    -5.3817,
    4.0303,
    4.909,
    5.8569,
    8.9736,
    8.9928,
    9.1449,
    11.1228,
    12.674,
    13.6734,
    15.1994,
    17.0786
   ],
   [
    -5.4609,
    4.3562,
    5.1273,
    5.9014,
    8.8907,
    8.9573,
    9.0381,
    10.8422,
    12.8315,
    13.6185,
    14.9482,
    17.0654
   ],
   [
    -5.5299,
    4.6809,
    5.334,
    5.9384,
    8.8188,
    8.9192,
    8.9403,
    10.527,
    13.0013,
    13.6144,
    14.7098,
    17.071
   ],
   [
    -5.5884,
    4.9994,
    5.5244,
    5.9683,
    8.758,
    8.8521,
    8.8781,
    10.2017,
    13.1775,
    13.6388,
    14.492,
    17.0926
   ],
   [
    -5.6364,
    5.3039,
    5.6932,
    5.9919,
    8.7082,
    8.7748,
    8.832,
    9.8905,
    13.3518,
    13.6749,
    14.3022,
    17.1258
   ],
   [
    -5.6738,
    5.582,
    5.8343,
    6.0095,
    8.6695,
    8.7103,
    8.7768,
    9.6193,
    13.513,
    13.7117,
    14.1468,
    17.1645
   ],
   [
    -5.7006,
    5.8143,
    5.9413,
    6.0217,
    8.6418,
    8.6612,
    8.7107,
    9.4151,
    13.6467,
    13.7421,
    14.0315,
    17.2007
   ],
   [
    -5.7166,
    5.9737,
    6.0084,
    6.0289,
    8.6252,
    8.6302,
    8.6473,
    9.2952,
    13.7366,
    13.7617,
    13.9605,
    17.2266
   ],
   [
    -5.722,
    6.0313,
    6.0313,
    6.0313,
    8.6196,
    8.6196,
    8.6196,
    9.257,
    13.7685,
    13.7685,
    13.9365,
    17.236
   ],
   [
    -5.7184,
    5.9881,
    6.0252,
    6.0252,
    8.6286,
    8.6286,
    8.631,
    9.2825,
    13.7555,
    13.7555,
    13.9525,
    17.2206
   ],
   [
    -5.7077,
    5.8655,
    6.0071,
    6.0071,
    8.654,
    8.6552,
    8.6552,
    9.3632,
    13.7181,
    13.7181,
    14.0001,
    17.1758
   ],
   [
    -5.6898,
    5.68,
    5.978,
    5.978,
    8.6681,
    8.6982,
    8.6982,
    9.504,
    13.66,
    13.66,
    14.0779,
    17.1059
   ],
   [
    -5.6649,
    5.4493,
    5.9392,
    5.9392,
    8.6626,
    8.7556,
    8.7556,
    9.6987,
    13.5866,
    13.5866,
    14.1837,
    17.0174
   ],
   [
    -5.6329,
    5.1879,
    5.8924,
    5.8924,
    8.6383,
    8.8251,
    8.8251,
    9.9335,
    13.504,
    13.504,
    14.3141,
    16.9177
   ],
   [
    -5.5938,
    4.9063,
    5.8393,
    5.8393,
    8.5995,
    8.9038,
    8.9038,
    10.1949,
    13.4181,
    13.4181,
    14.4641,
    16.8155
   ],
   [
    -5.5477,
    4.6117,
    5.7815,
    5.7815,
    8.5503,
    8.989,
    8.989,
    10.4731,
    13.3342,
    13.3342,
    14.6265,
    16.721
   ],
   [
    -5.4947,
    4.3091,
    5.7205,
    5.7205,
    8.4941,
    9.0776,
    9.0776,
    10.7614,
    13.2574,
    13.2574,
    14.7904,
    16.647
   ],
   [
    -5.4349,
    4.002,
    5.6576,
    5.6576,
    8.433,
    9.1664,
    9.1664,
    11.0555,
    13.1922,
    13.1922,
    14.9398,
    16.6109
   ],
   [
    -5.3683,
    3.6931,
    5.5938,
    5.5938,
    8.3691,
    9.2524,
    9.2524,
    11.3523,
    13.1429,
    13.1429,
    15.0546,
    16.6334
   ],
   [
    -5.2951,
    3.3842,
    5.5303,
    5.5303,
    8.3036,
    9.3327,
    9.3327,
    11.6496,
    13.113,
    13.113,
    15.1182,
    16.7316
   ],
   [
    -5.2154,
    3.0768,
    5.4676,
    5.4676,
    8.2379,
    9.4045,
    9.4045,
    11.9458,
    13.1059,
    13.1059,
    15.1284,
    16.9074
   ],
   [
    -5.1293,
    2.7721,
    5.4064,
    5.4064,
    8.1727,
    9.4656,
    9.4656,
    12.2391,
    13.1242,
    13.1242,
    15.098,
    17.1481
   ],
   [
    -5.0372,
    2.4713,
    5.3473,
    5.3473,
    8.1089,
    9.5144,
    9.5144,
    12.5278,
    13.1698,
    13.1698,
    15.0442,
    17.4363
   ],
   [
    -4.9391,
    2.1751,
    5.2906,
    5.2906,
    8.0472,
    9.5503,
    9.5503,
    12.8092,
    13.2436,
    13.2436,
    14.9819,
    17.7573
   ],
   [
    -4.8355,
    1.8845,
    5.2367,
    5.2367,
    7.9879,
    9.5733,
    9.5733,
    13.079,
    13.3455,
    13.3455,
    14.924,
    18.0996
   ],
   [
    -4.7267,
    1.6002,
    5.1858,
    5.1858,
    7.9316,
    9.5845,
    9.5845,
    13.3299,
    13.4747,
    13.4747,
    14.8831,
    18.4532
   ],
   [
    -4.6132,
    1.3232,
    5.1383,
    5.1383,
    7.8786,
    9.5854,
    9.5854,
    13.5495,
    13.6298,
    13.6298,
    14.875,
    18.8079
   ],
   [
    -4.4956,
    1.0542,
    5.0941,
    5.0941,
    7.8291,
    9.5779,
    9.5779,
    13.7205,
    13.8088,
    13.8088,
    14.9193,
    19.1502
   ],
   [
    -4.3747,
    0.7945,
    5.0535,
    5.0535,
    7.7833,
    9.5639,
    9.5639,
    13.8293,
    14.0096,
    14.0096,
    15.031,
    19.4602
   ],
   [
    -4.2515,
    0.5451,
    5.0166,
    5.0166,
    7.7416,
    9.5456,
    9.5456,
    13.8793,
    14.2301,
    14.2301,
    15.2075,
    19.7082
   ],
   [
    -4.1273,
    0.3075,
    4.9834,
    4.9834,
    7.7039,
    9.5247,
    9.5247,
    13.8884,
    14.4684,
    14.4684,
    15.4311,
    19.8495
   ],
   [
    -4.0039,
    0.0838,
    4.9541,
    4.9541,
    7.6704,
    9.5028,
    9.5028,
    13.875,
    14.7224,
    14.7224,
    15.683,
    19.4874
   ],
   [
    -3.8835,
    -0.1238,
    4.9286,
    4.9286,
    7.6413,
    9.4813,
    9.4813,
    13.8514,
    14.9905,
    14.9905,
    15.9498,
    19.1198
   ],
   [
    -3.7691,
    -0.3122,
    4.9069,
    4.9069,
    7.6165,
    9.4614,
    9.4614,
    13.825,
    15.2705,
    15.2705,
    16.2219,
    18.7525
   ],
   [
    -3.6646,
    -0.4773,
    4.8892,
    4.8892,
    7.5961,
    9.4439,
    9.4439,
    13.7999,
    15.5602,
    15.5602,
    16.4909,
    18.39
   ],
   [
    -3.5746,
    -0.6145,
    4.8754,
    4.8754,
    7.5803,
    9.4296,
    9.4296,
    13.7785,
    15.8558,
    15.8558,
    16.746,
    18.037
   ],
   [
    -3.5045,
    -0.7183,
    4.8656,
    4.8656,
    7.5689,
    9.419,
    9.419,
    13.7624,
    16.1493,
    16.1493,
    16.9702,
    17.7023
   ],
   [
    -3.4597,
    -0.7833,
    4.8597,
    4.8597,
    7.5621,
    9.4125,
    9.4125,
    13.7525,
    16.4145,
    16.4145,
    17.1341,
    17.4123
   ],
   [
    -3.4443,
    -0.8055,
    4.8577,
    4.8577,
    7.5598,
    9.4103,
    9.4103,
    13.7491,
    16.5481,
    16.5481,
    17.1964,
    17.2704
   ]
  ],
  "scf_eigenvalues_ev": [
   [
    -5.722,
    6.0313,
    6.0313,
    6.0313,
    8.6196,
    8.6196,
    8.6196,
    9.257,
    13.7685,
    13.7685,
    13.9365,
    17.236
   ],
   [
    -5.5221,
    4.4612,
    5.7513,
    5.7513,
    8.5229,
    9.0331,
    9.0331,
    10.6163,
    13.2946,
    13.2946,
    14.7091,
    16.6804
   ],
   [
    -4.9391,
    2.1751,
    5.2906,
    5.2906,
    8.0472,
    9.5503,
    9.5503,
    12.8092,
    13.2436,
    13.2436,
    14.9819,
    17.7573
   ],
   [
    -4.0654,
    0.1938,
    4.9683,
    4.9683,
    7.6866,
    9.5138,
    9.5138,
    13.8836,
    14.5935,
    14.5935,
    15.5544,
    19.6696
   ],
   [
    -3.4443,
    -0.8055,
    4.8577,
    4.8577,
    7.5598,
    9.4103,
    9.4103,
    13.7491,
    16.5481,
    16.5481,
    17.1964,
    17.2704
   ],
   [
    -5.4547,
    4.7053,
    5.2505,
    5.2505,
    8.0797,
    9.7287,
    9.7287,
    10.3115,
    12.5446,
    14.0664,
    15.0029,
    17.7034
   ],
   [
    -4.9959,
    2.8573,
    4.7494,
    4.8188,
    8.2074,
    9.7007,
    10.4835,
    10.7948,
    13.4205,
    14.226,
    15.9862,
    17.5461
   ],
   [
    -4.1986,
    0.8386,
    4.2388,
    4.4845,
    8.2966,
    9.6615,
    10.4993,
    11.4943,
    15.3243,
    15.329,
    15.8352,
    19.3155
   ],
   [
    -3.3585,
    -0.5925,
    3.8027,
    4.5059,
    8.2377,
    9.5513,
    10.1527,
    13.3575,
    14.9906,
    16.469,
    17.4357,
    17.5893
   ],
   [
    -3.5965,
    -0.2306,
    3.6271,
    4.7941,
    8.3913,
    9.6656,
    9.9248,
    13.8777,
    14.1122,
    15.182,
    17.128,
    18.3162
   ],
   [
    -4.4982,
    1.4842,
    3.7796,
    5.2737,
    8.7358,
    9.724,
    9.8899,
    12.2692,
    12.5305,
    15.7948,
    16.0073,
    18.3458
   ],
   [
    -5.1929,
    3.3867,
    4.4529,
    5.7431,
    9.0506,
    9.1722,
    9.3845,
    11.4968,
    12.4126,
    14.0235,
    15.7079,
    17.1645
   ],
   [
    -4.6625,
    2.554,
    4.1908,
    4.1908,
    7.2171,
    9.2008,
    11.7436,
    11.7436,
    13.9286,
    14.9583,
    17.3461,
    18.9757
   ],
   [
    -3.9675,
    1.1595,
    3.4296,
    3.8779,
    7.4348,
    8.9652,
    11.9672,
    12.2621,
    15.9787,
    16.0131,
    17.5934,
    19.1408
   ],
   [
    -3.0627,
    -0.249,
    2.5848,
    3.8795,
    7.6076,
    10.4858,
    11.7098,
    11.9344,
    16.1338,
    16.5119,
    18.1,
    18.5444
   ],
   [
    -2.8645,
    -0.5,
    2.1373,
    4.19,
    7.9238,
    11.4539,
    11.5028,
    12.9403,
    13.9491,
    13.9994,
    18.523,
    20.7272
   ],
   [
    -3.722,
    0.6342,
    2.3763,
    4.7348,
    8.509,
    10.8119,
    11.1305,
    12.1067,
    12.505,
    15.574,
    18.5333,
    19.066
   ],
   [
    -3.3771,
    0.3669,
    3.4873,
    3.4873,
    6.7162,
    7.6397,
    13.9905,
    13.9905,
    16.4384,
    16.5182,
    18.9363,
    18.9363
   ],
   [
    -2.4991,
    -0.6972,
    2.6842,
    3.412,
    6.9959,
    8.0458,
    14.2308,
    14.2844,
    16.6651,
    16.7688,
    18.267,
    18.6565
   ],
   [
    -2.0735,
    -1.0834,
    1.8424,
    3.6638,
    7.3001,
    10.167,
    13.4433,
    13.9634,
    14.1445,
    14.5273,
    20.5203,
    20.8136
   ],
   [
    -1.6632,
    -1.6632,
    3.2458,
    3.2458,
    6.8166,
    6.8166,
    15.9968,
    15.9968,
    16.9474,
    16.9474,
    18.4945,
    18.4945
   ],
   [
    -4.4205,
    1.8025,
    3.392,
    4.6398,
    8.5036,
    9.9049,
    10.254,
    11.4952,
    13.7702,
    16.153,
    17.0129,
    18.0816
   ],
   [
    -3.5519,
    0.2842,
    2.7917,
    4.1527,
    8.9275,
    9.5923,
    11.0385,
    11.9332,
    14.9829,
    15.6775,
    17.9499,
    18.7826
   ],
   [
    -2.9163,
    -0.6371,
    2.6622,
    3.9294,
    9.0955,
    9.2004,
    11.9058,
    13.1144,
    13.3676,
    16.558,
    17.5932,
    18.3207
   ],
   [
    -3.1835,
    0.1519,
    2.7559,
    3.3452,
    8.0166,
    8.7196,
    11.7453,
    13.9418,
    16.1056,
    16.1592,
    18.7236,
    19.2314
   ],
   [
    -2.3296,
    -0.7954,
    2.076,
    3.1497,
    8.456,
    10.3209,
    11.2776,
    13.4104,
    14.359,
    17.0102,
    18.1113,
    20.2233
   ],
   [
    -2.6726,
    -0.4388,
    1.9137,
    3.5162,
    8.9257,
    10.5696,
    11.2281,
    13.018,
    13.8215,
    15.1991,
    19.98,
    20.1745
   ],
   [
    -1.5885,
    -1.5885,
    2.703,
    2.703,
    8.0467,
    8.0467,
    13.8088,
    13.8088,
    16.5023,
    16.5023,
    18.7564,
    18.7564
   ],
   [
    -1.5064,
    -1.5064,
    2.2814,
    2.2814,
    10.3152,
    10.3152,
    11.0038,
    11.0038,
    16.5011,
    16.5011,
    18.9037,
    18.9037
   ]
  ],
  "scf_kpoint_weights": [
   0.0039062,
   0.03125,
   0.03125,
   0.03125,
   0.015625,
   0.0234375,
   0.09375,
   0.09375,
   0.09375,
   0.09375,
   0.09375,
   0.046875,
   0.0234375,
   0.09375,
   0.09375,
   0.09375,
   0.046875,
   0.0234375,
   0.09375,
   0.046875,
   0.0117188,
   0.09375,
   0.1875,
   0.09375,
   0.09375,
   0.1875,
   0.09375,
   0.046875,
   0.0234375
  ],
  "fermi_energy_ev": 6.0313
 }
}

